A Physics-based Scaling of the Charging Rate in Latent Heat Thermal Energy Storage Devices

Thermal energy storage (TES) is increasingly recognized as an essential component of efficient Combined Heat and Power (CHP), Concentrated Solar Power (CSP), Heating Ventilation and Air Conditioning (HVAC), and refrigeration as it reduces peak demand while helping to manage intermittent availability of energy (e.g., from solar or wind). Latent Heat Thermal Energy Storage (LHTES) is a viable option because of its high energy storage density. Parametric analysis of LHTES heat exchangers have been focused on obtaining data with laminar flow in the phase changing fluid and then fitting a functional form, such as a power law or polynomial, to those data. Alternatively, in this paper we present a parametric framework to analyze LHTES devices by identifying all relevant fluid parameters and corresponding dimensionless numbers. We present 64 simulations of an LHTES device using the finite volume method at four values of the Grashof, Prandtl and Reynolds numbers in the phase change material (PCM) and heat transfer fluid (HTF). We observe that with sufficient energy available in the HTF, the effects of the HTF Reynolds number and Prandtl number on the heat transfer rate are negligible. Under these conditions, we propose a time scale for the variation of energy stored (or melt fraction) of the LHTES device based on the Fourier number($Fo$), Grashof number($Gr_p$) and Prandtl number($Pr_p$) and observe a $Gr_p^1$ and $Pr_p^{(1/3)}$ dependency. We also identify two distinct regions in the variation of the melt fraction with time, namely, the linear and the asymptotic region. We also predict the critical value of the melt fraction at the transition between the two regions. From these analyses, we draw some conclusions regarding the design procedure for LHTES devices.

==> Figures/exp_eta_cartoon.eps_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'exp_eta_cartoon.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.69242311bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76454653)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{exp_eta_cartoon.eps}}%
    \put(0.08454429,0.41512994){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{mci}$\end{tabular}}}}%
    \put(0.47065466,0.36467135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_p$\end{tabular}}}}%
    \put(0.79546158,0.13326947){\color[rgb]{0,0,0}\rotatebox{49.70162874}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h_p$\end{tabular}}}}}%
    \put(0.83809976,0.11082776){\color[rgb]{0,0,0}\rotatebox{-1.63090102}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a_p$\end{tabular}}}}}%
    \put(0.81127166,0.04891348){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$m_p$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/validation/longeon13_validation_T_D.txt <==
% Timestep Size	0.1 s	0.1 s	0.1 s	0.01 s	0.01 s	0.01 s	0.001 s	0.001 s	0.001 s
%Grid Size	3446	4696	27996	3446	4696	27996	3446	4696	27996
0	293.15	293.15	293.15	293.15	293.15	293.15	293.15	293.15	293.15
10	296.153076	296.149994	296.149994	296.150024	296.149994	296.149994	296.150024	296.149994	296.149994
20	296.186829	296.149994	296.149994	296.150024	296.149994	296.149994	296.150024	296.149994	296.149994
30	296.274048	296.150055	296.150085	296.150848	296.150024	296.150055	296.150818	296.150024	296.150055
40	296.411041	296.152802	296.15271	296.159454	296.152527	296.152527	296.159424	296.152618	296.152496
50	296.585175	296.167969	296.167908	296.187897	296.167297	296.167267	296.187836	296.167419	296.167236
60	296.785553	296.207886	296.208008	296.245575	296.206604	296.207062	296.245483	296.207001	296.20697
70	297.00412	296.279846	296.280518	296.336609	296.278107	296.279297	296.336456	296.27887	296.279175
80	297.23233	296.386139	296.387421	296.461151	296.384003	296.386078	296.461029	296.38501	296.385864
90	297.461273	296.525269	296.527283	296.616913	296.522858	296.525848	296.61673	296.524231	296.525665
100	297.685364	296.694031	296.696655	296.800293	296.691376	296.69519	296.800049	296.693054	296.695007
110	297.901642	296.887482	296.890839	297.006714	296.884796	296.889404	297.0065	296.886688	296.889191
120	298.108612	297.098511	297.101318	297.227661	297.095856	297.099976	297.227448	297.097931	297.099731
130	298.306091	297.316742	297.319397	297.452759	297.314178	297.318207	297.452515	297.316315	297.317749
140	298.498138	297.535828	297.538452	297.675262	297.533386	297.537354	297.675079	297.535461	297.53656
150	298.69455	297.75351	297.754974	297.891296	297.751282	297.753937	297.891052	297.753235	297.752686
160	298.893585	297.966522	297.966919	298.098724	297.964386	297.96582	298.098511	297.966217	297.963928
170	299.090027	298.172943	298.173767	298.296906	298.170929	298.172607	298.296692	298.172607	298.170044
180	299.28064	298.374939	298.375122	298.490784	298.372955	298.373779	298.488159	298.374298	298.370331
190	299.464081	298.572601	298.571472	298.689728	298.570709	298.570068	298.683441	298.571869	298.565552
200	299.640076	298.76413	298.762665	298.890717	298.762299	298.761047	298.882263	298.763367	298.755737
210	299.808929	298.949738	298.949738	299.088531	298.947876	298.947815	299.079224	298.9487	298.941101
220	299.971222	299.133087	299.13266	299.280029	299.131104	299.130585	299.27063	299.131683	299.122864
230	300.127533	299.314026	299.31131	299.464081	299.312012	299.30899	299.454926	299.312408	299.300171
240	300.278381	299.490265	299.487518	299.640503	299.488312	299.484802	299.631805	299.488586	299.474243
250	300.424255	299.660797	299.660156	299.809753	299.658844	299.657349	299.801392	299.659119	299.645874
260	300.56543	299.829224	299.829041	299.97229	299.826843	299.825897	299.964294	299.826904	299.813568
270	300.709381	299.998291	299.996704	300.128845	299.995636	299.993042	300.121216	299.995483	299.978333
280	300.87439	300.165314	300.161957	300.279846	300.162628	300.158142	300.272614	300.162384	300.142151
290	301.050964	300.328094	300.32309	300.425934	300.325439	300.319244	300.418976	300.325195	300.303162
300	301.227081	300.485535	300.482361	300.567169	300.482971	300.477814	300.56076	300.482727	300.460022
310	301.397614	300.639771	300.641602	300.711639	300.636719	300.636536	300.698181	300.636414	300.615723
320	301.560883	300.796692	300.798187	300.877502	300.792999	300.793121	300.835449	300.792358	300.771301
330	301.716705	300.954437	300.95047	301.054443	300.9505	300.945557	300.992493	300.949799	300.924133
340	301.865631	301.109222	301.100494	301.230652	301.105286	301.094727	301.163696	301.104614	301.072784
350	302.008301	301.259369	301.251892	301.401093	301.255707	301.245209	301.336029	301.255066	301.218689
360	302.145294	301.404602	301.401855	301.564178	301.401093	301.39505	301.503571	301.400482	301.36615
370	302.277252	301.545013	301.548035	301.71991	301.541565	301.541443	301.664246	301.541077	301.512695
380	302.404816	301.686523	301.689514	301.868713	301.681793	301.683289	301.817719	301.681	301.655884
390	302.52829	301.833038	301.829193	302.011261	301.827545	301.821777	301.964417	301.826447	301.794586
400	302.648071	301.979309	301.971802	302.148132	301.973724	301.962921	302.104919	301.972534	301.929688
410	302.764526	302.121704	302.113464	302.28006	302.116394	302.104462	302.239838	302.115265	302.067078
420	302.877838	302.259216	302.251404	302.407501	302.254211	302.242767	302.369843	302.253174	302.205444
430	302.988312	302.391815	302.384705	302.530884	302.387115	302.376617	302.495361	302.3862	302.341064
440	303.096008	302.519714	302.513367	302.650635	302.51532	302.505859	302.616913	302.514496	302.472443
450	303.201141	302.643341	302.641296	302.766968	302.63916	302.631927	302.734833	302.638428	302.599396
460	303.303925	302.76886	302.773682	302.880249	302.762787	302.762268	302.849365	302.761627	302.722198
470	303.40448	302.902069	302.905396	302.990631	302.894531	302.893921	302.960846	302.892914	302.846954
480	303.503815	303.035706	303.033203	303.098206	303.028137	303.022308	303.069427	303.02652	302.975098
490	303.631592	303.165405	303.156372	303.203308	303.158203	303.146179	303.175446	303.156677	303.101379
500	303.798126	303.289856	303.274963	303.30603	303.283264	303.265503	303.27887	303.281769	303.223633
510	303.964142	303.40921	303.389221	303.406494	303.403107	303.380432	303.379913	303.401855	303.34137
520	304.117889	303.523956	303.502808	303.504852	303.51825	303.492004	303.478638	303.51712	303.454834
530	304.258606	303.634521	303.623047	303.605713	303.629181	303.608948	303.575195	303.628082	303.56427
540	304.387848	303.741241	303.743256	303.745209	303.736237	303.729034	303.669769	303.735229	303.67276
550	304.507477	303.844879	303.859406	303.911804	303.839844	303.846069	303.76239	303.838867	303.787811
560	304.619232	303.954102	303.970703	304.072205	303.946106	303.958405	303.855377	303.944153	303.903259
570	304.724457	304.072388	304.077454	304.219818	304.062927	304.06604	303.982941	304.060181	304.014893
580	304.824066	304.189545	304.179993	304.354828	304.18045	304.169373	304.139801	304.177734	304.122009
590	304.919006	304.301575	304.278748	304.479218	304.293243	304.26886	304.291748	304.29071	304.224731
600	305.009888	304.40802	304.374969	304.594666	304.400421	304.364746	304.431763	304.398193	304.323425
610	305.097229	304.50943	304.479126	304.702728	304.502472	304.463196	304.559906	304.500427	304.418518
620	305.181305	304.606323	304.586487	304.804657	304.599945	304.569489	304.677795	304.598083	304.510376
630	305.262512	304.699341	304.690002	304.901367	304.693359	304.674194	304.78717	304.691681	304.604767
640	305.341034	304.788849	304.788513	304.993713	304.783234	304.774109	304.889465	304.781647	304.706726
650	305.417175	304.875336	304.882294	305.082092	304.869965	304.86908	304.985901	304.868469	304.807098
660	305.490967	304.959045	304.971863	305.167175	304.953918	304.959686	305.077454	304.952484	304.902924
670	305.562531	305.040833	305.057709	305.249146	305.0354	305.046387	305.164764	305.033905	304.99411
680	305.63208	305.132385	305.14035	305.328369	305.123047	305.1297	305.248413	305.119354	305.081116
690	305.699738	305.232483	305.220093	305.404968	305.22229	305.209961	305.328796	305.217468	305.164398
700	305.765472	305.329132	305.29895	305.479218	305.319763	305.287506	305.406281	305.315369	305.244446
710	305.829346	305.419586	305.388977	305.55127	305.411316	305.370087	305.481079	305.40744	305.321594
720	305.891479	305.504547	305.480011	305.621216	305.497101	305.461151	305.553528	305.493622	305.396118
730	305.951935	305.584656	305.566101	305.689117	305.57785	305.549072	305.623718	305.57486	305.470459
740	306.010712	305.660767	305.647003	305.755188	305.65448	305.631775	305.691772	305.651825	305.555481
750	306.067963	305.733459	305.723389	305.819336	305.7276	305.709595	305.757874	305.725128	305.640717
760	306.123718	305.803101	305.796021	305.881805	305.797607	305.783325	305.822083	305.795288	305.721222
770	306.177887	305.870117	305.865356	305.942535	305.86496	305.853577	305.884399	305.862732	305.796906
780	306.230713	305.934784	305.931793	306.001587	305.92981	305.920776	305.945068	305.927734	305.86853
790	306.282227	305.997345	305.995758	306.059082	305.992584	305.985321	306.004028	305.990601	305.936584
800	306.332581	306.057953	306.057465	306.11499	306.053314	306.047516	306.061432	306.051453	306.001587
810	306.382263	306.116608	306.117035	306.169434	306.112152	306.107605	306.117188	306.110352	306.063965
820	306.431488	306.182465	306.181763	306.222382	306.174286	306.165955	306.171539	306.169769	306.123993
830	306.479156	306.260986	306.256775	306.273956	306.251282	306.235901	306.224304	306.243774	306.181976
840	306.533722	306.336029	306.327637	306.324249	306.327454	306.30899	306.275757	306.32077	306.238007
850	306.659729	306.404388	306.392883	306.373413	306.396942	306.376709	306.325775	306.391388	306.293335
860	306.788025	306.467072	306.453491	306.421539	306.460541	306.439178	306.374481	306.455841	306.360718
870	306.880493	306.525391	306.510376	306.469116	306.519531	306.497437	306.421906	306.515442	306.428619
880	306.954559	306.580231	306.564209	306.516052	306.574829	306.552338	306.468079	306.571167	306.491211
890	307.016663	306.63208	306.615417	306.560913	306.627136	306.60437	306.513031	306.623779	306.549133
900	307.070709	306.681519	306.664368	306.616852	306.676819	306.654053	306.556824	306.673828	306.603302
910	307.118896	306.728821	306.711365	306.738464	306.724426	306.701599	306.59964	306.721588	306.654327
920	307.162842	306.774261	306.756622	306.857483	306.77005	306.747253	306.641571	306.767395	306.702881
930	307.203461	306.817993	306.800293	306.944366	306.813934	306.791321	306.682892	306.811401	306.749176
940	307.241425	306.860168	306.842316	307.013977	306.856262	306.833801	306.723816	306.853851	306.793579
950	307.277161	306.90094	306.882874	307.072601	306.897156	306.874725	306.763672	306.894806	306.836304
960	307.311066	306.940308	306.934967	307.123657	306.936707	306.91568	306.801697	306.934418	306.877411
970	307.343353	306.978241	306.990417	307.16922	306.974792	306.970886	306.869812	306.972687	306.917145
980	307.374115	307.014893	307.039764	307.210846	307.011597	307.023621	306.987091	307.009521	306.955444
990	307.403534	307.056	307.084167	307.249298	307.050049	307.070526	307.072906	307.045685	306.99234
1000	307.431793	307.111328	307.124939	307.285339	307.103516	307.112976	307.139526	307.093781	307.037994
1010	307.458862	307.162628	307.162964	307.319244	307.15625	307.152222	307.194183	307.148163	307.088562
1020	307.484833	307.207031	307.198822	307.35144	307.201752	307.188934	307.241058	307.195496	307.133728
1030	307.509827	307.246521	307.232788	307.38205	307.241974	307.223633	307.28241	307.236847	307.174316
1040	307.533783	307.282593	307.265259	307.411285	307.278564	307.256592	307.319763	307.27417	307.211609
1050	307.556793	307.31604	307.296265	307.439209	307.312378	307.288086	307.354126	307.308533	307.246338
1060	307.579041	307.347443	307.325989	307.466034	307.344055	307.318237	307.386017	307.340637	307.279053
1070	307.600311	307.377197	307.354614	307.49173	307.373993	307.347168	307.415955	307.37085	307.31012
1080	307.620819	307.405518	307.382141	307.516418	307.402466	307.375	307.444305	307.399597	307.339722
1090	307.640533	307.432556	307.408539	307.5401	307.429718	307.401825	307.471283	307.426941	307.368042
1100	307.659454	307.458466	307.433899	307.562866	307.455719	307.427551	307.496887	307.453094	307.395233
1110	307.677673	307.483337	307.458313	307.584717	307.480743	307.452209	307.521423	307.47818	307.421356
1120	307.695313	307.507233	307.490845	307.605804	307.50473	307.476013	307.544922	307.50235	307.446533
1130	307.712097	307.530273	307.528137	307.626007	307.527832	307.510162	307.567444	307.525543	307.470764
1140	307.728363	307.552399	307.559082	307.645447	307.55014	307.545593	307.58905	307.547882	307.49408
1150	307.744019	307.57373	307.585968	307.664185	307.571503	307.575104	307.609772	307.569427	307.516418
1160	307.759094	307.594055	307.610229	307.682159	307.592041	307.600891	307.62973	307.590027	307.537964
1170	307.773499	307.613556	307.632568	307.699493	307.611603	307.624329	307.648895	307.609741	307.565704
1180	307.787445	307.632416	307.653442	307.716187	307.630432	307.645935	307.667267	307.628693	307.598206
1190	307.800903	307.651062	307.673218	307.732178	307.648926	307.66626	307.684967	307.646973	307.625366
1200	307.813751	307.67804	307.691956	307.747589	307.673004	307.685394	307.701996	307.666687	307.648895
1210	307.826172	307.709595	307.709778	307.762482	307.705322	307.703583	307.718384	307.696808	307.670197
1220	307.838196	307.734619	307.726837	307.776672	307.731445	307.720947	307.734131	307.725677	307.68988
1230	307.849609	307.755341	307.743134	307.790497	307.752777	307.737549	307.749329	307.748535	307.708313
1240	307.860687	307.77359	307.758728	307.80368	307.771332	307.753418	307.763916	307.767853	307.725708
1250	307.871338	307.7901	307.773712	307.816376	307.788086	307.768677	307.777893	307.785126	307.742249
1260	307.881653	307.80542	307.788116	307.828583	307.803589	307.783234	307.791382	307.800964	307.757996
1270	307.891479	307.819763	307.801758	307.840363	307.818085	307.797241	307.804382	307.815643	307.77301
1280	307.901093	307.833282	307.814697	307.851715	307.831726	307.810547	307.816833	307.829437	307.787415
1290	307.910309	307.846191	307.827179	307.862671	307.844635	307.823181	307.828888	307.842499	307.80127
1300	307.919037	307.858368	307.839233	307.873169	307.856934	307.835297	307.840424	307.854889	307.814545
1310	307.927643	307.870117	307.854797	307.88324	307.868713	307.846985	307.851563	307.866821	307.827271
1320	307.93576	307.881226	307.875366	307.893005	307.879944	307.861664	307.862274	307.878143	307.839478
1330	307.943726	307.891968	307.890686	307.902466	307.890656	307.881714	307.872589	307.888916	307.851074
1340	307.951355	307.902161	307.903473	307.911591	307.901001	307.896606	307.882446	307.899292	307.862091
1350	307.958618	307.911957	307.914795	307.920105	307.910828	307.909027	307.891998	307.90921	307.872681
1360	307.965302	307.921326	307.925171	307.928558	307.920197	307.920044	307.901276	307.918701	307.882813
1370	307.971802	307.930237	307.934814	307.936584	307.929199	307.930145	307.910034	307.927734	307.893494
1380	307.977631	307.93869	307.943939	307.944427	307.937714	307.939575	307.918549	307.936401	307.910522
1390	307.983337	307.946716	307.952576	307.951874	307.945801	307.948486	307.926758	307.94455	307.923767
1400	307.988892	307.954346	307.960754	307.959167	307.953461	307.956818	307.934753	307.952332	307.934662
1410	307.995117	307.961578	307.968506	307.966095	307.960815	307.964813	307.942383	307.959656	307.944305
1420	308.088837	307.968628	307.975952	307.972717	307.967865	307.972412	307.949646	307.966736	307.953186
1430	308.158447	307.975555	307.983002	307.979126	307.97464	307.979614	307.956665	307.973602	307.961395
1440	308.205475	307.984589	307.989685	307.985138	307.983032	307.986542	307.963562	307.980591	307.969147
1450	308.209534	307.995819	307.996094	307.990723	307.994049	307.993103	307.970123	307.990356	307.976501
1460	308.210205	308.005127	308.002136	307.995819	308.003906	307.999359	307.976379	308.000977	307.983551
1470	308.240082	308.012329	308.007843	308.000793	308.011414	308.005249	307.982513	308.009369	307.990173
1480	308.197388	308.018494	308.013184	308.005676	308.01767	308.010864	307.988403	308.016052	307.996552
1490	308.231445	308.024078	308.018188	308.011261	308.023315	308.016113	307.993896	308.02182	308.002625
1500	308.206299	308.029236	308.02298	308.105042	308.028534	308.020996	307.99942	308.027191	308.008423
1510	308.201752	308.034027	308.027496	308.179535	308.033447	308.025665	308.004791	308.032166	308.013916
1520	308.196472	308.038635	308.031982	308.223816	308.038055	308.03009	308.009827	308.036835	308.019226
1530	308.222565	308.042999	308.03833	308.195313	308.04245	308.034424	308.014648	308.041321	308.024231
1540	308.136353	308.047119	308.044495	308.207031	308.046631	308.03949	308.019348	308.045532	308.028931
1550	308.246216	308.051086	308.049194	308.175568	308.050537	308.045837	308.023987	308.049469	308.033325
1560	308.233795	308.054871	308.053345	308.182037	308.054321	308.050385	308.02829	308.053345	308.037415
1570	308.203613	308.058289	308.05719	308.24353	308.057831	308.054443	308.032379	308.056976	308.041351
1580	308.260773	308.061615	308.060791	308.16272	308.061157	308.058167	308.036438	308.060272	308.045074
1590	308.225006	308.064667	308.064178	308.245941	308.06424	308.061676	308.039948	308.063507	308.048584
1600	308.202148	308.067566	308.067413	308.164185	308.0672	308.065063	308.043182	308.066467	308.052124
1610	308.246765	308.070251	308.070496	308.239685	308.069946	308.068176	308.046326	308.069275	308.056
1620	308.243317	308.072906	308.073425	308.258118	308.07254	308.071228	308.049408	308.071899	308.059509
1630	308.219238	308.075317	308.076172	308.181122	308.074982	308.074097	308.052429	308.074402	308.062683
1640	308.148254	308.077484	308.078796	308.262207	308.07724	308.076813	308.055328	308.076721	308.065765
1650	308.24823	308.07959	308.081268	308.190979	308.079376	308.079376	308.062042	308.078918	308.068665
1660	308.254456	308.081604	308.083557	308.221619	308.08139	308.081787	308.176941	308.080933	308.071533
1670	308.193939	308.083221	308.085693	308.241119	308.083069	308.084045	308.208588	308.082703	308.074158
1680	308.240479	308.084442	308.087524	308.225677	308.08429	308.086121	308.230865	308.084015	308.076782
1690	308.24295	308.085571	308.088593	308.194092	308.085419	308.087891	308.218597	308.085144	308.079254
1700	308.242188	308.086945	308.089417	308.221771	308.086731	308.088928	308.246735	308.086243	308.081604
1710	308.152344	308.08844	308.09021	308.251892	308.088196	308.089783	308.207825	308.087585	308.083832
1720	308.224823	308.09024	308.090912	308.209137	308.089935	308.090454	308.257446	308.089111	308.085968
1730	308.279205	308.091919	308.091553	308.234131	308.091614	308.091187	308.182343	308.090851	308.087982
1740	308.223267	308.093781	308.092133	308.257751	308.093475	308.091797	308.237122	308.09259	308.089508
1750	308.221283	308.095306	308.092712	308.18689	308.094971	308.092377	308.22049	308.09433	308.090393
1760	308.215485	308.097015	308.093628	308.231598	308.09671	308.092896	308.199585	308.095886	308.091095
1770	308.269318	308.098206	308.095154	308.270142	308.097961	308.093475	308.203613	308.097443	308.091736
1780	308.246979	308.09903	308.09671	308.221558	308.098938	308.094543	308.267303	308.098602	308.092316
1790	308.229065	308.099426	308.098267	308.192139	308.099365	308.095947	308.161102	308.099182	308.092896
1800	308.204681	308.099731	308.099762	308.213806	308.099701	308.097473	308.264252	308.099579	308.093384
1810	308.207886	308.099976	308.101166	308.270355	308.099945	308.098907	308.232697	308.099823	308.093842
1820	308.267303	308.10022	308.101959	308.238953	308.100159	308.100311	308.238831	308.100098	308.094299
1830	308.238983	308.100464	308.102417	308.176941	308.100464	308.101532	308.236938	308.100342	308.094727
1840	308.216248	308.100647	308.102844	308.278015	308.100586	308.102051	308.247528	308.100586	308.095093
1850	308.139374	308.100891	308.10321	308.214325	308.100891	308.102448	308.234192	308.100739	308.095459
1860	308.221558	308.101105	308.103485	308.225739	308.101044	308.102844	308.247589	308.100952	308.096039
1870	308.243042	308.10199	308.103729	308.183502	308.101685	308.10318	308.255157	308.101257	308.097107
1880	308.229401	308.103271	308.103943	308.276337	308.103058	308.103455	308.190521	308.102173	308.098358
1890	308.113098	308.105042	308.104126	308.269958	308.104462	308.103729	308.275909	308.103394	308.09967
1900	308.228699	308.164581	308.104218	308.19989	308.1604	308.103943	308.232117	308.11145	308.100891
1910	308.249054	308.256744	308.104309	308.209625	308.18161	308.104126	308.239044	308.164856	308.101563
1920	308.209198	308.185913	308.104492	308.149963	308.108643	308.104309	308.241425	308.263153	308.10199
1930	308.161926	308.242065	308.104492	308.266846	308.207794	308.104431	308.236328	308.231506	308.102417
1940	308.195313	308.141052	308.104614	308.203369	308.172333	308.104523	308.231903	308.261841	308.102844
1950	308.283783	308.242462	308.105042	308.207581	308.245972	308.104614	308.207886	308.182404	308.103088
1960	308.895691	308.221619	308.126862	308.268402	308.222229	308.104675	308.279388	308.232635	308.103363
1970	308.75354	308.258789	308.358276	308.23764	308.258026	308.10498	308.184601	308.214813	308.103638
1980	309.850983	308.162079	308.474365	308.221252	308.135895	308.122162	308.27774	308.254089	308.103912
1990	309.527252	308.112946	308.468445	308.184631	308.118683	308.449615	308.236359	308.189087	308.104095
2000	309.906281	308.18689	308.223999	308.267487	308.230347	308.386322	308.228271	308.112976	308.104248
2010	309.842316	308.145599	308.394836	308.253204	308.163055	308.406586	308.275574	308.168884	308.104431
2020	309.787354	308.223541	308.498718	308.158203	308.180664	308.505859	308.22702	308.126434	308.104492
2030	309.964691	308.151917	308.253265	308.234528	308.150513	308.123932	308.249969	308.229187	308.104614
2040	309.688324	308.12915	308.178741	308.25943	308.118408	308.297333	308.263916	308.142334	308.104675
2050	309.942108	308.245514	308.24469	308.822235	308.269043	308.525299	308.142548	308.155579	308.104736
2060	309.866425	308.435638	308.472687	308.867249	308.286896	308.121643	308.243134	308.239136	308.104767
2070	309.705414	308.611938	308.122742	309.378052	308.62207	308.312653	308.250793	308.519867	308.10498
2080	309.762238	308.559113	308.163177	309.962708	308.646912	308.305298	308.180298	308.608032	308.127197
2090	309.762756	309.278168	308.276154	309.392548	309.141541	308.122528	308.256165	308.564453	308.354614
2100	309.7677	308.919922	308.123291	309.998627	308.943909	308.261047	308.211395	309.28949	308.460999
2110	310.027405	308.919983	308.123474	309.762878	308.648621	308.33374	308.257172	308.938232	308.23349
2120	309.468201	309.343689	308.309479	309.909393	309.311646	308.123413	308.223297	309.027832	308.44635
2130	310.033966	308.762573	308.184692	309.854797	308.883087	308.39679	308.240021	309.333099	308.25354
2140	309.863525	309.087097	309.157288	309.76828	309.094788	308.12323	308.20163	308.741638	308.435913
2150	309.851196	309.134583	309.441559	310.018585	309.194519	308.157104	308.179352	309.131439	308.504211
2160	310.163147	308.721252	310.10321	309.668579	308.670502	309.185211	308.262787	309.118958	308.292847
2170	309.378113	309.32251	309.574677	309.998413	309.472137	309.903381	308.231079	308.804993	308.427704
2180	310.170563	309.378632	309.809998	309.896729	309.368774	309.914276	308.181946	309.340576	308.13089
2190	309.664429	310.279419	309.512024	309.904755	310.051727	309.544861	308.2659	309.411804	308.340118
2200	309.987549	310.215881	310.0159	309.268463	310.37088	309.928406	308.253876	310.268677	308.122559
2210	310.253235	311.043457	309.424011	309.767029	311.195374	309.633148	308.199982	310.21051	308.435852
2220	310.46637	311.141083	309.765991	309.875	310.999115	309.70639	308.24704	311.107483	308.122833
2230	311.452972	311.328339	309.798401	309.642395	310.958252	309.603638	308.161469	311.09201	308.365662
2240	312.139099	311.194397	309.986328	309.937073	311.450165	310.255676	308.253052	311.284454	308.12323
2250	312.528992	311.267761	309.630646	310.021698	311.115906	309.741028	308.248505	311.264557	308.123596
2260	312.359741	311.880829	309.653656	309.740601	311.74585	309.757477	308.188843	311.242737	308.12384
2270	312.715881	311.521973	310.317841	310.181763	311.571564	310.063171	308.260345	311.867493	308.407074
2280	311.994324	311.883575	311.671387	309.489075	311.657135	309.685608	308.173309	311.492065	309.171509
2290	312.764252	312.809509	312.414551	310.035065	312.748291	310.091125	308.237549	311.840485	309.72879
2300	312.350037	312.695343	312.147888	309.897919	312.560974	311.952728	308.27655	312.80365	309.410461
2310	312.835083	313.325104	312.499451	309.993866	313.181396	312.041077	308.272369	312.658813	310.079071
2320	312.586487	313.53064	312.58551	311.386292	313.493011	312.555695	308.992615	313.331787	309.644165
2330	312.912109	313.558563	312.360199	311.195465	313.561554	312.478027	309.185791	313.525452	310.047821
2340	312.740295	313.664246	312.562897	312.571167	313.646729	312.597382	309.791809	313.576202	309.70105
2350	312.985626	313.843994	312.657745	312.014252	313.779572	312.358612	309.701447	313.669128	309.650787
2360	312.842468	313.931091	312.739227	312.756073	313.963959	312.606934	309.708221	313.813934	309.82489
2370	313.018188	313.977997	312.991699	312.140625	313.955292	312.915466	309.591156	313.965393	310.235199
2380	313.028198	314.187805	313.559265	312.799225	314.098846	312.573792	310.036072	313.970459	309.554657
2390	313.352234	314.255646	313.992889	312.258514	314.305847	313.079346	309.496979	314.130096	309.644806
2400	313.301483	314.270325	314.013855	312.876099	314.218719	313.623291	309.996063	314.298798	310.078857
2410	313.937317	314.411194	314.050629	312.39151	314.367126	313.989105	309.724762	314.23645	309.794617
2420	313.67215	314.375488	314.193573	312.96521	314.476685	314.002014	309.994507	314.381042	311.07959
2430	314.520721	314.458435	314.198364	312.486816	314.37915	314.128479	309.712463	314.457397	312.188416
2440	314.280457	314.542999	314.278076	313.065491	314.525696	314.20694	309.962982	314.401947	312.073608
2450	315.133636	314.416718	314.393066	312.58252	314.512695	314.199646	309.655792	314.53125	312.583405
2460	315.0466	314.705688	314.461365	313.154541	314.633118	314.315033	310.033264	314.49704	312.590271
2470	315.77774	314.746521	314.420898	312.7612	314.743103	314.427734	309.759094	314.651855	312.337769
2480	316.06723	314.630066	314.577515	313.432129	314.670776	314.482605	309.969666	314.746399	312.66095
2490	316.783081	314.931091	314.70929	313.31369	314.918427	314.444458	309.802338	314.665009	312.592712
2500	317.335236	314.980621	314.766174	313.712158	314.962036	314.609161	310.096069	314.926819	312.921295
2510	318.061066	315.051514	314.731384	313.80365	314.990845	314.749573	309.864075	314.965942	312.890625
2520	318.582703	315.269379	314.917603	314.124451	315.298492	314.821594	310.124512	314.993591	312.756439
2530	319.132202	315.353851	315.086029	313.983887	315.346527	314.739502	309.428528	315.303619	313.669189
2540	319.489563	315.612457	315.216339	314.861694	315.473236	314.950806	310.003235	315.353058	313.962738
2550	319.82489	315.763916	315.419769	314.291046	315.838318	315.116699	310.040131	315.474701	314.071259
2560	320.090698	315.884369	315.70697	315.653229	315.857147	315.260498	310.005737	315.848114	314.115295
2570	320.343048	316.393951	316.05835	314.903107	316.24646	315.4375	310.09494	315.866241	314.152802
2580	320.570587	316.565582	316.649475	316.611389	316.666016	315.71936	310.050873	316.234344	314.238647
2590	320.778442	316.567993	317.299286	316.10614	316.427917	316.111145	310.06723	316.680664	314.302094
2600	320.97525	317.411987	317.832001	317.747314	317.240448	316.58728	309.673584	316.414612	314.441071
2610	321.15744	317.857697	318.675537	317.896637	317.816162	317.301422	310.179504	317.210449	314.488525
2620	321.332703	317.803009	319.240479	318.837952	317.599304	317.921509	309.392914	317.804443	314.45874
2630	321.498291	318.57782	319.606689	319.292969	318.41861	318.577332	310.483337	317.623932	314.523285
2640	321.657928	319.078217	319.902161	319.665924	318.967072	319.21286	310.082245	318.38092	314.660706
2650	321.809662	319.23645	320.169952	319.989746	319.194397	319.606995	311.529755	318.946564	314.784821
2660	321.95639	319.70108	320.404236	320.243774	319.609619	319.904999	311.963867	319.241211	314.931396
2670	322.096161	320.030457	320.621643	320.488312	319.95694	320.165985	312.564178	319.590149	314.975037
2680	322.231293	320.286774	320.824066	320.710175	320.257751	320.408508	312.774933	319.943848	314.937866
2690	322.360657	320.526184	321.012939	320.912476	320.477905	320.629059	312.647858	320.253906	315.01532
2700	322.485474	320.749176	321.191284	321.105377	320.698059	320.829712	312.86499	320.471008	315.250916
2710	322.605469	320.953156	321.361633	321.282745	320.908447	321.019897	312.711578	320.690643	315.482849
2720	322.720917	321.134979	321.525269	321.45462	321.094269	321.198944	312.83609	320.903931	315.634766
2730	322.832275	321.317871	321.68161	321.615997	321.276398	321.369019	313.006134	321.091553	315.886292
2740	322.939362	321.488342	321.831482	321.772339	321.450195	321.531799	312.804199	321.271545	316.344635
2750	323.042786	321.650208	321.975586	321.920654	321.612701	321.688049	313.081268	321.447266	316.845764
2760	323.142212	321.807617	322.114197	322.063873	321.77298	321.838348	312.80426	321.611755	317.365814
2770	323.23819	321.95343	322.247437	322.200745	321.920349	321.982483	313.116577	321.770447	318.007324
2780	323.330627	322.094635	322.37561	322.33252	322.062103	322.120789	312.228851	321.918518	318.795105
2790	323.419769	322.229126	322.498962	322.459229	322.199677	322.253906	313.087006	322.061371	319.369507
2800	323.505737	322.356262	322.617859	322.580963	322.327332	322.38208	313.092834	322.198639	319.757019
2810	323.588654	322.479858	322.732361	322.698303	322.452057	322.505432	313.062408	322.326324	320.050964
2820	323.668518	322.598633	322.842621	322.811066	322.572327	322.624146	313.313599	322.451233	320.307312
2830	323.745605	322.712921	322.948883	322.91983	322.687042	322.738464	313.03833	322.57193	320.543884
2840	323.819977	322.823364	323.05127	323.024414	322.798584	322.848633	313.66507	322.686157	320.762512
2850	323.891693	322.929718	323.150024	323.125244	322.905914	322.954773	313.364349	322.797882	320.964233
2860	323.960907	323.032593	323.245178	323.222382	323.00946	323.057129	313.801758	322.90564	321.15155
2870	324.027649	323.131409	323.336975	323.315918	323.109253	323.155731	314.3862	323.008789	321.327637
2880	324.09198	323.226624	323.425507	323.406158	323.205261	323.250793	313.9888	323.108795	321.494812
2890	324.154083	323.318787	323.510864	323.493103	323.298157	323.342499	314.731476	323.205017	321.654968
2900	324.213928	323.407196	323.593262	323.576965	323.38736	323.430908	314.334839	323.29776	321.808655
2910	324.27179	323.492493	323.672668	323.657776	323.473419	323.516205	315.291901	323.387085	321.955902
2920	324.327606	323.575104	323.749329	323.735687	323.55661	323.598419	314.451141	323.473175	322.096893
2930	324.38147	323.65448	323.823303	323.810883	323.636688	323.677795	315.863495	323.556335	322.232269
2940	324.433502	323.731201	323.894714	323.883423	323.713959	323.754333	315.764557	323.636505	322.362427
2950	324.483795	323.805298	323.963623	323.953369	323.788666	323.828217	316.438416	323.713837	322.487671
2960	324.53244	323.87674	324.030151	324.020782	323.860748	323.899536	317.276855	323.788544	322.608215
2970	324.579407	323.94577	324.094391	324.085876	323.930328	323.968384	317.229584	323.860657	322.724213
2980	324.624939	324.012451	324.156372	324.148682	323.997528	324.03479	318.321472	323.930298	322.835876
2990	324.668854	324.076782	324.216309	324.209259	324.062408	324.098999	318.413666	323.997437	322.943359
3000	324.711395	324.138916	324.274139	324.26767	324.125061	324.160889	319.214478	324.062408	323.046936
3010	324.752563	324.198975	324.330017	324.324005	324.185547	324.220734	319.691406	324.125092	323.146729
3020	324.792358	324.256989	324.384033	324.378357	324.244019	324.278503	320.000671	324.185608	323.242859
3030	324.830841	324.313049	324.436218	324.430908	324.300476	324.334351	320.309601	324.24411	323.335541
3040	324.868103	324.367126	324.486603	324.481567	324.355042	324.388245	320.565887	324.300598	323.424866
3050	324.904175	324.419495	324.535339	324.530548	324.407776	324.440369	320.801086	324.355164	323.511047
3060	324.939087	324.470093	324.582397	324.577942	324.458801	324.490692	321.017548	324.407959	323.594086
3070	324.972839	324.518921	324.62793	324.623657	324.508057	324.539337	321.218445	324.458923	323.674194
3080	325.005585	324.566193	324.671936	324.667908	324.555695	324.586365	321.402679	324.50824	323.751526
3090	325.037201	324.611938	324.714478	324.710663	324.601715	324.631836	321.579254	324.555847	323.82605
3100	325.067871	324.656097	324.755585	324.752075	324.646271	324.67572	321.741028	324.601959	323.897949
3110	325.097626	324.698822	324.79538	324.792084	324.68927	324.718231	321.899384	324.646484	323.967407
3120	325.126312	324.740173	324.833862	324.830841	324.730988	324.759308	322.046234	324.689575	324.034393
3130	325.154236	324.780151	324.871094	324.868225	324.771271	324.799011	322.188446	324.731262	324.09906
3140	325.181213	324.818848	324.907104	324.90451	324.810242	324.837463	322.325073	324.771515	324.161499
3150	325.207397	324.856262	324.941925	324.939606	324.847961	324.874603	322.45517	324.810486	324.22171
3160	325.232727	324.892487	324.975677	324.973541	324.88443	324.910553	322.580811	324.848236	324.279968
3170	325.257324	324.927521	325.008301	325.006409	324.919769	324.945374	322.70105	324.884705	324.336121
3180	325.281097	324.961456	325.039886	325.038208	324.953888	324.979004	322.816467	324.920044	324.390442
3190	325.304169	324.994324	325.070435	325.069	324.98703	325.011597	322.927917	324.954193	324.442841
3200	325.326538	325.026062	325.100037	325.098846	325.019012	325.043121	323.034546	324.987305	324.4935
3210	325.348206	325.056854	325.128723	325.127747	325.050049	325.073669	323.137268	325.019348	324.542419
3220	325.369293	325.08667	325.156494	325.155701	325.080048	325.10321	323.236237	325.050354	324.589752
3230	325.389648	325.115509	325.183411	325.1828	325.109161	325.131836	323.331329	325.080383	324.635437
3240	325.409424	325.143494	325.209412	325.209015	325.13736	325.159546	323.423004	325.109467	324.679626
3250	325.428589	325.170563	325.23468	325.234436	325.164612	325.186371	323.51123	325.137665	324.72229
3260	325.447205	325.196808	325.259094	325.259094	325.19104	325.212341	323.596161	325.164948	324.763611
3270	325.465302	325.22226	325.282776	325.282959	325.216644	325.237549	323.678101	325.191406	324.803528
3280	325.482788	325.246857	325.305725	325.306061	325.241425	325.261932	323.756927	325.21701	324.842102
3290	325.499786	325.270752	325.328003	325.328552	325.265472	325.285583	323.832947	325.241791	324.879456
3300	325.516266	325.293945	325.349609	325.35025	325.288849	325.308472	323.906189	325.265869	324.915527
3310	325.532257	325.316345	325.370483	325.371338	325.311401	325.330688	323.976807	325.289215	324.95047
3320	325.547791	325.338135	325.390778	325.391815	325.333313	325.352234	324.044952	325.311768	324.984253
3330	325.562927	325.359222	325.410461	325.411621	325.354553	325.373077	324.110596	325.333679	325.016937
3340	325.577576	325.379669	325.429535	325.430817	325.375183	325.393341	324.17395	325.354919	325.048584
3350	325.591797	325.399536	325.448059	325.449493	325.395172	325.412964	324.234985	325.375519	325.079163
3360	325.605652	325.418762	325.466003	325.467529	325.414551	325.431976	324.293945	325.395538	325.108826
3370	325.619049	325.437469	325.483398	325.485138	325.433289	325.450439	324.350861	325.414917	325.137451
3380	325.632111	325.455597	325.500305	325.502106	325.451569	325.468323	324.405762	325.433716	325.165283
3390	325.644714	325.473175	325.516754	325.518677	325.469299	325.485718	324.458649	325.451935	325.1922
3400	325.657074	325.490204	325.532654	325.534637	325.486481	325.502594	324.509735	325.469666	325.218201
3410	325.669037	325.506805	325.548126	325.550232	325.503174	325.518951	324.559052	325.486877	325.243408
3420	325.680664	325.522858	325.563141	325.565277	325.519379	325.534821	324.606628	325.50354	325.267822
3430	325.691956	325.538513	325.577728	325.579956	325.535065	325.550262	324.652618	325.519745	325.291504
3440	325.702972	325.553711	325.591919	325.594177	325.550323	325.565216	324.69693	325.535461	325.314453
3450	325.713593	325.56842	325.605652	325.608032	325.565155	325.579773	324.739746	325.55072	325.33667
3460	325.723999	325.582703	325.618988	325.62146	325.57959	325.593903	324.781067	325.565552	325.358215
3470	325.73407	325.596619	325.631989	325.634552	325.593567	325.607605	324.821014	325.579956	325.379089
3480	325.743835	325.610168	325.644592	325.647156	325.607178	325.620941	324.859558	325.593933	325.399292
3490	325.753387	325.62326	325.65686	325.659485	325.620392	325.63385	324.896851	325.607544	325.418884
3500	325.762665	325.636047	325.668793	325.671417	325.63324	325.646484	324.932892	325.620728	325.437927
3510	325.771667	325.648438	325.680359	325.683014	325.645721	325.658661	324.967712	325.633606	325.45639
3520	325.780457	325.660522	325.691589	325.694305	325.657898	325.670563	325.001465	325.645996	325.474274
3530	325.788971	325.672241	325.702576	325.705322	325.669678	325.682129	325.033997	325.658173	325.491638
3540	325.797302	325.683563	325.713226	325.716003	325.681091	325.693298	325.065521	325.669952	325.508484
3550	325.805359	325.694733	325.723572	325.726379	325.692261	325.704254	325.096069	325.681458	325.52478
3560	325.813293	325.705505	325.733673	325.73642	325.703094	325.714874	325.12561	325.692627	325.540649
3570	325.820984	325.715942	325.743469	325.746246	325.713654	325.72522	325.154205	325.70343	325.556
3580	325.82843	325.726196	325.752991	325.755737	325.723907	325.735229	325.181885	325.71402	325.570984
3590	325.835724	325.736084	325.762299	325.764984	325.733948	325.744995	325.208649	325.724243	325.585449
3600	325.842804	325.745728	325.771301	325.773987	325.743622	325.754517	325.234589	325.734222	325.599548
3610	325.849762	325.755157	325.780121	325.782776	325.753082	325.763733	325.259674	325.743927	325.613159
3620	325.856476	325.764282	325.788666	325.79129	325.762299	325.772766	325.284027	325.753387	325.626465
3630	325.863068	325.773193	325.796997	325.799591	325.77124	325.781525	325.307587	325.762604	325.639343
3640	325.869476	325.78186	325.805115	325.807617	325.779968	325.790039	325.330414	325.771515	325.651886
3650	325.875702	325.790283	325.812988	325.815491	325.788452	325.79834	325.3526	325.780243	325.664063
3660	325.881775	325.798523	325.820679	325.823181	325.796753	325.806396	325.373993	325.788757	325.675903
3670	325.887695	325.806519	325.828186	325.830627	325.804779	325.81427	325.394775	325.796997	325.687378
3680	325.893463	325.814331	325.83551	325.83786	325.812622	325.82196	325.414856	325.805054	325.698547
3690	325.899139	325.821899	325.84259	325.84494	325.820251	325.829407	325.434357	325.812897	325.709412
3700	325.904602	325.829315	325.849487	325.851807	325.827759	325.83667	325.453339	325.820557	325.71994
3710	325.909943	325.836487	325.856262	325.858521	325.834961	325.843781	325.471619	325.827942	325.730194
3720	325.915192	325.843567	325.862854	325.865112	325.842041	325.850647	325.489441	325.835205	325.740173
3730	325.920319	325.850372	325.869232	325.871429	325.848907	325.857422	325.506653	325.842255	325.749908
3740	325.925262	325.857056	325.875488	325.877686	325.855591	325.863953	325.523407	325.849152	325.759338
3750	325.930145	325.863586	325.881592	325.883667	325.862152	325.870361	325.539612	325.855835	325.768524
3760	325.934875	325.869904	325.887512	325.889587	325.868561	325.876556	325.555328	325.862396	325.777435
3770	325.939514	325.876099	325.89328	325.895416	325.874725	325.882599	325.570587	325.868713	325.786163
3780	325.944	325.882141	325.898956	325.90097	325.880829	325.88855	325.585419	325.874939	325.794617
3790	325.948395	325.88797	325.904419	325.906464	325.886688	325.894318	325.599792	325.881042	325.802856
3800	325.952667	325.893738	325.90979	325.911774	325.892487	325.899902	325.613739	325.886932	325.810883
3810	325.956848	325.899323	325.915039	325.916992	325.898132	325.905396	325.627289	325.89267	325.818665
3820	325.960968	325.904785	325.920135	325.922028	325.903595	325.910736	325.640381	325.898315	325.826263
3830	325.964996	325.910065	325.92511	325.926971	325.908905	325.915985	325.653168	325.903778	325.833679
3840	325.968842	325.915283	325.929962	325.931824	325.914124	325.921051	325.665558	325.909149	325.840881
3850	325.972656	325.920349	325.934723	325.936523	325.91925	325.926025	325.677582	325.914337	325.8479
3860	325.97641	325.925293	325.939392	325.941132	325.924225	325.930847	325.68924	325.919434	325.854736
3870	325.980011	325.930084	325.943848	325.945618	325.928986	325.935608	325.700592	325.924377	325.86142
3880	325.983582	325.934814	325.948273	325.950012	325.933777	325.940186	325.71167	325.929199	325.867889
3890	325.987061	325.939392	325.952606	325.954254	325.938385	325.944702	325.722382	325.93396	325.874207
3900	325.990448	325.943848	325.956787	325.958435	325.942871	325.949066	325.732758	325.938568	325.880371
3910	325.993744	325.948242	325.960907	325.962494	325.947327	325.953369	325.742859	325.943085	325.886383
3920	325.996918	325.952454	325.964874	325.966461	325.951599	325.95752	325.752716	325.947479	325.892242
3930	326.000122	325.956665	325.968811	325.970306	325.95575	325.961609	325.762268	325.951752	325.897949
3940	326.003204	325.960754	325.972626	325.974121	325.959869	325.965607	325.771576	325.955933	325.903473
3950	326.006195	325.964722	325.976318	325.977844	325.963837	325.969482	325.78064	325.960022	325.908936
3960	326.009186	325.968567	325.97998	325.981415	325.967743	325.973297	325.789368	325.96402	325.914215
3970	326.011993	325.972351	325.983521	325.984955	325.971558	325.97702	325.797913	325.967926	325.919373
3980	326.014801	325.976074	325.987	325.988403	325.975281	325.980621	325.806213	325.97171	325.924408
3990	326.017548	325.979675	325.990387	325.99176	325.978973	325.984192	325.81424	325.975403	325.929321
4000	326.020233	325.983276	325.993713	325.994995	325.982513	325.987671	325.822144	325.979095	325.934113
4010	326.022827	325.986664	325.996948	325.99826	325.985931	325.990997	325.829803	325.982605	325.938782
4020	326.025391	325.990082	326.000061	326.001373	325.989349	325.994324	325.837189	325.986115	325.943329
4030	326.027893	325.993347	326.003174	326.004456	325.992645	325.997559	325.844421	325.989502	325.947754
4040	326.030334	325.996582	326.006195	326.007416	325.99585	326.000671	325.851501	325.992798	325.952087
4050	326.032745	325.999725	326.009155	326.010345	325.999023	326.003754	325.858337	325.996033	325.956299
4060	326.035065	326.002777	326.012024	326.013184	326.002136	326.006775	325.86496	325.999176	325.960449
4070	326.037354	326.005798	326.014832	326.015991	326.005127	326.009705	325.87146	326.002258	325.964478
4080	326.039581	326.008698	326.017578	326.018707	326.008057	326.012573	325.877777	326.00528	325.968445
4090	326.041779	326.011627	326.020264	326.021393	326.010986	326.01532	325.883942	326.008179	325.97229
4100	326.043884	326.014404	326.022919	326.023987	326.013794	326.018097	325.889923	326.011108	325.976013
4110	326.045959	326.017151	326.025452	326.02652	326.016571	326.020752	325.895782	326.013916	325.979675
4120	326.048065	326.019806	326.028015	326.029022	326.019287	326.023376	325.901428	326.016663	325.983276
4130	326.050018	326.0224	326.030457	326.031403	326.021851	326.025909	325.907013	326.019348	325.986755
4140	326.052002	326.024963	326.032806	326.033752	326.024414	326.028381	325.912384	326.021973	325.990173
4150	326.053894	326.027466	326.035187	326.036102	326.026978	326.030853	325.917633	326.024597	325.99353
4160	326.055756	326.029907	326.037476	326.038422	326.029419	326.033264	325.92276	326.027069	325.996735
4170	326.057617	326.032349	326.039703	326.040588	326.03183	326.035583	325.927795	326.029541	325.999939
4180	326.059357	326.034668	326.041901	326.042755	326.034149	326.037903	325.932648	326.031891	326.003052
4190	326.061127	326.036926	326.044006	326.0448	326.036499	326.0401	325.937439	326.034241	326.006042
4200	326.062805	326.039185	326.046143	326.046967	326.038666	326.042297	325.942047	326.03656	326.009033
4210	326.064514	326.041382	326.048157	326.048981	326.040924	326.044434	325.946564	326.038818	326.011932
4220	326.066101	326.043488	326.050171	326.050934	326.043091	326.046509	325.950958	326.040985	326.014771
4230	326.067749	326.045624	326.052124	326.052887	326.045166	326.048584	325.955292	326.043152	326.017517
4240	326.069336	326.047638	326.054047	326.054779	326.04718	326.050568	325.959503	326.045288	326.020203
4250	326.070801	326.049652	326.055908	326.05661	326.049225	326.05249	325.963623	326.047333	326.022858
4260	326.072357	326.051575	326.057739	326.058411	326.051147	326.054382	325.967621	326.049286	326.025452
4270	326.073822	326.053467	326.05957	326.060242	326.053131	326.056305	325.971497	326.05127	326.027954
4280	326.075226	326.055389	326.061279	326.06192	326.054993	326.058105	325.975281	326.053192	326.030457
4290	326.076691	326.057159	326.062988	326.06366	326.056824	326.059875	325.979065	326.055084	326.032837
4300	326.078033	326.05899	326.064697	326.065308	326.058624	326.061615	325.982635	326.056915	326.035217
4310	326.079376	326.06073	326.066345	326.066925	326.060364	326.063354	325.986206	326.058716	326.037476
4320	326.080658	326.0625	326.067932	326.068512	326.062073	326.065002	325.989624	326.060425	326.039734
4330	326.08194	326.064117	326.069519	326.070068	326.063782	326.06665	325.993042	326.062164	326.041962
4340	326.083282	326.065765	326.071045	326.071594	326.06543	326.068237	325.996307	326.063904	326.044128
4350	326.084473	326.067383	326.072571	326.07312	326.067047	326.069824	325.999573	326.065491	326.046204
4360	326.085724	326.06897	326.074036	326.074554	326.068665	326.07135	326.002655	326.067108	326.048279
4370	326.086884	326.070465	326.075439	326.075989	326.07016	326.072815	326.005737	326.068726	326.050262
4380	326.088013	326.072021	326.076843	326.077332	326.071716	326.07431	326.008728	326.070251	326.052246
4390	326.089172	326.073456	326.078217	326.078735	326.073151	326.075745	326.011688	326.071716	326.054199
4400	326.090302	326.074921	326.079559	326.080078	326.074585	326.077148	326.014526	326.073212	326.05603
4410	326.091431	326.076324	326.080902	326.08139	326.075989	326.078491	326.017303	326.074646	326.057892
4420	326.092438	326.077698	326.082214	326.082672	326.077423	326.079865	326.02002	326.076111	326.059692
4430	326.093506	326.079041	326.083435	326.083893	326.078796	326.081177	326.022675	326.077484	326.061432
4440	326.094482	326.080383	326.084717	326.085083	326.080109	326.082458	326.02533	326.078827	326.063171
4450	326.09549	326.081665	326.085876	326.086334	326.081421	326.08371	326.027863	326.080139	326.06485
4460	326.096466	326.082916	326.087097	326.087463	326.082642	326.0849	326.030365	326.081482	326.066467
4470	326.097382	326.084167	326.088257	326.088654	326.083923	326.086121	326.032745	326.082703	326.068085
4480	326.098389	326.085358	326.089355	326.089783	326.085114	326.087341	326.035156	326.083984	326.069641
4490	326.099274	326.086517	326.090485	326.090881	326.086304	326.08844	326.037476	326.085175	326.071228
4500	326.100189	326.087708	326.091553	326.09198	326.087463	326.089569	326.039734	326.086365	326.072723
4510	326.101074	326.088867	326.092621	326.093018	326.088623	326.090698	326.041962	326.087524	326.074188
4520	326.101929	326.089966	326.093689	326.094055	326.089752	326.091797	326.044128	326.088715	326.075623
4530	326.102753	326.091034	326.094666	326.095032	326.09082	326.092896	326.046265	326.089813	326.077026
4540	326.103607	326.092102	326.095703	326.096039	326.091919	326.093872	326.048309	326.090881	326.07843
4550	326.104401	326.09317	326.096649	326.096985	326.092926	326.09491	326.050354	326.091949	326.079773
4560	326.105164	326.094177	326.097626	326.097961	326.093964	326.095886	326.052307	326.093018	326.081116
4570	326.105927	326.095184	326.098541	326.098907	326.094971	326.096863	326.05423	326.094025	326.082397
4580	326.10675	326.096161	326.099457	326.099823	326.095978	326.097778	326.056122	326.095032	326.083679
4590	326.107452	326.097137	326.100372	326.100677	326.096924	326.098724	326.058044	326.096008	326.0849
4600	326.108215	326.098053	326.101257	326.101593	326.097839	326.09967	326.059814	326.096985	326.086121
4610	326.108948	326.098938	326.102112	326.102448	326.098816	326.100555	326.061554	326.097931	326.08728
4620	326.109558	326.099915	326.102936	326.103271	326.09967	326.10144	326.063293	326.098846	326.08844
4630	326.110321	326.100769	326.10379	326.104095	326.100586	326.102295	326.064972	326.099731	326.0896
4640	326.110992	326.101654	326.104584	326.104858	326.101471	326.103119	326.06665	326.100616	326.090698
4650	326.111664	326.102478	326.105347	326.105713	326.102264	326.103943	326.068298	326.101532	326.091797
4660	326.112305	326.103302	326.10614	326.106415	326.103119	326.104767	326.069855	326.102386	326.092865
4670	326.112946	326.104095	326.106903	326.107178	326.103943	326.10553	326.071381	326.10318	326.093872
4680	326.113586	326.104919	326.107635	326.10791	326.104736	326.106323	326.072906	326.104004	326.09494
4690	326.114197	326.105682	326.108368	326.108673	326.10553	326.107086	326.074371	326.104736	326.095886
4700	326.114746	326.106476	326.10907	326.109406	326.106293	326.107788	326.075836	326.10553	326.096893
4710	326.115326	326.107208	326.109802	326.110016	326.107056	326.108521	326.07724	326.106354	326.09787
4720	326.115906	326.10791	326.110474	326.110748	326.107788	326.109253	326.078583	326.107086	326.098816
4730	326.116455	326.108643	326.111145	326.11145	326.108459	326.109924	326.079987	326.107819	326.099731
4740	326.117004	326.109344	326.111816	326.112061	326.109222	326.110626	326.081268	326.10849	326.100647
4750	326.117584	326.110107	326.112427	326.112732	326.109894	326.111267	326.082611	326.109253	326.101501
4760	326.118103	326.110718	326.113098	326.113312	326.110565	326.111938	326.083832	326.109955	326.102356
4770	326.118622	326.111389	326.113708	326.113953	326.111206	326.11261	326.085144	326.110626	326.10321
4780	326.119141	326.112061	326.114288	326.114532	326.111938	326.11322	326.086304	326.111298	326.104034
4790	326.119598	326.112671	326.114899	326.115143	326.112549	326.113831	326.087555	326.111969	326.104797
4800	326.120117	326.113251	326.115479	326.115753	326.113159	326.11441	326.088684	326.112579	326.105621
4810	326.120605	326.113892	326.116028	326.116333	326.11377	326.115051	326.089844	326.11322	326.106384
4820	326.121094	326.114502	326.116638	326.116882	326.11438	326.115662	326.090942	326.113831	326.107178
4830	326.121521	326.115112	326.117188	326.117371	326.11496	326.11615	326.092041	326.11438	326.10791
4840	326.121948	326.115692	326.117706	326.11795	326.11554	326.11676	326.093109	326.11499	326.108643
4850	326.122437	326.116211	326.118225	326.118469	326.116119	326.117279	326.094208	326.115601	326.109375
4860	326.122864	326.11676	326.118713	326.118988	326.116638	326.117859	326.095184	326.11615	326.110077
4870	326.123322	326.11734	326.119232	326.119507	326.117188	326.118347	326.096191	326.116699	326.110718
4880	326.123718	326.117859	326.119751	326.119965	326.117737	326.118866	326.097168	326.117279	326.11145
4890	326.124084	326.118378	326.120239	326.120453	326.118286	326.119385	326.098114	326.117798	326.112091
4900	326.124512	326.118866	326.120728	326.120941	326.118774	326.119873	326.099091	326.118286	326.112732
4910	326.124939	326.119385	326.121155	326.121399	326.119293	326.120361	326.100006	326.118805	326.113342
4920	326.125305	326.119873	326.121643	326.121857	326.119781	326.120819	326.100891	326.119324	326.113983
4930	326.125702	326.120392	326.12207	326.122345	326.120239	326.121277	326.101776	326.119812	326.114594
4940	326.126099	326.120819	326.122559	326.122772	326.120728	326.121765	326.102692	326.1203	326.115173
4950	326.126434	326.121277	326.122955	326.123169	326.121216	326.122223	326.103516	326.120789	326.115753
4960	326.126831	326.121735	326.123352	326.123627	326.121643	326.12262	326.10437	326.121246	326.116333
4970	326.127167	326.122192	326.12381	326.124023	326.122101	326.123077	326.105164	326.121704	326.116913
4980	326.127502	326.122589	326.124207	326.124451	326.122528	326.123505	326.105988	326.122131	326.117432
4990	326.127869	326.123047	326.124634	326.124847	326.122986	326.123962	326.10675	326.122589	326.117981
5000	326.128174	326.123505	326.125	326.125244	326.123383	326.124329	326.107483	326.122986	326.11853
5010	326.128571	326.123871	326.125397	326.125671	326.12381	326.124725	326.108246	326.123444	326.119019
5020	326.128845	326.124298	326.125793	326.126038	326.124207	326.125122	326.108978	326.12384	326.119537
5030	326.129181	326.124695	326.12616	326.126343	326.124634	326.125488	326.109711	326.124268	326.120056
5040	326.129486	326.125061	326.126526	326.12677	326.125	326.125885	326.110382	326.124664	326.120514
5050	326.129761	326.125488	326.126892	326.127075	326.125427	326.126282	326.111084	326.125	326.120972
5060	326.130066	326.125854	326.127228	326.127441	326.125793	326.126648	326.111755	326.125427	326.12146
5070	326.130402	326.126221	326.127563	326.127838	326.12616	326.126984	326.112427	326.125824	326.121948
5080	326.130676	326.126587	326.12793	326.128113	326.126526	326.127319	326.113068	326.12616	326.122375
5090	326.130951	326.126953	326.128235	326.128479	326.126892	326.127686	326.113739	326.126526	326.122803
5100	326.131287	326.127289	326.128601	326.128784	326.127258	326.128052	326.114349	326.126923	326.12323
5110	326.131531	326.127625	326.128906	326.12912	326.127563	326.128357	326.114929	326.127258	326.123657
5120	326.131775	326.127991	326.129211	326.129425	326.12793	326.128662	326.115479	326.127594	326.124084
5130	326.13208	326.128296	326.129547	326.12973	326.128235	326.128998	326.11615	326.12793	326.124512
5140	326.132324	326.128662	326.129822	326.130066	326.128571	326.129333	326.116699	326.128296	326.124878
5150	326.132538	326.128937	326.130127	326.13031	326.128876	326.129608	326.117249	326.128632	326.125305
5160	326.132843	326.129272	326.130432	326.130615	326.129211	326.129944	326.117798	326.128906	326.125671
5170	326.133057	326.129547	326.130737	326.13089	326.129486	326.130219	326.118317	326.129242	326.126038
5180	326.133331	326.129883	326.131012	326.131195	326.129822	326.130554	326.118866	326.129517	326.126434
5190	326.133514	326.130157	326.131287	326.13147	326.130066	326.130829	326.119385	326.129852	326.12677
5200	326.13385	326.130463	326.131592	326.131775	326.130432	326.131073	326.119873	326.130127	326.127136
5210	326.134094	326.130737	326.131836	326.132019	326.130676	326.131348	326.120361	326.130432	326.127502
5220	326.134277	326.131042	326.13208	326.132294	326.130951	326.131653	326.12088	326.130707	326.127869
5230	326.134521	326.131317	326.132385	326.132538	326.131256	326.131897	326.121368	326.130981	326.128174
5240	326.134705	326.131561	326.132629	326.132813	326.131531	326.132172	326.121826	326.131287	326.12851
5250	326.134949	326.131866	326.132874	326.133057	326.131805	326.132446	326.122284	326.131531	326.128845
5260	326.135101	326.13208	326.133118	326.13327	326.13205	326.13269	326.122681	326.131836	326.12915
5270	326.135345	326.132385	326.133362	326.133484	326.132324	326.132935	326.123169	326.13208	326.129486
5280	326.135559	326.132629	326.133606	326.133789	326.132568	326.133179	326.123627	326.132355	326.129791
5290	326.135742	326.132904	326.13385	326.134003	326.132843	326.133423	326.124054	326.132629	326.130127
5300	326.135925	326.133118	326.134094	326.134247	326.133026	326.133667	326.124481	326.132843	326.130371
5310	326.136139	326.133362	326.134277	326.13446	326.133301	326.133911	326.124847	326.133118	326.130676
5320	326.136322	326.133636	326.134521	326.134705	326.133575	326.134125	326.125244	326.133301	326.130981
5330	326.136536	326.13382	326.134766	326.134918	326.13382	326.134369	326.125702	326.133575	326.131256
5340	326.136719	326.134064	326.134949	326.135101	326.134033	326.134583	326.126038	326.13382	326.131531
5350	326.136902	326.134308	326.135193	326.135345	326.134277	326.134766	326.126404	326.134033	326.131805
5360	326.137085	326.134521	326.135376	326.135559	326.13446	326.13501	326.126831	326.134277	326.13208
5370	326.137268	326.134735	326.135559	326.135742	326.134674	326.135254	326.127167	326.134521	326.132324
5380	326.137451	326.134979	326.135803	326.135925	326.134918	326.135437	326.127502	326.134705	326.132599
5390	326.137573	326.135193	326.135956	326.136139	326.135132	326.13562	326.127869	326.134949	326.132874
5400	326.137787	326.135345	326.136169	326.136292	326.135315	326.135864	326.128235	326.135132	326.133118
5410	326.137939	326.13559	326.136353	326.136536	326.135559	326.136047	326.128571	326.135345	326.133362
5420	326.138123	326.135773	326.136536	326.136719	326.135742	326.13623	326.128906	326.135559	326.133606
5430	326.138306	326.135956	326.136749	326.136902	326.135925	326.136414	326.129211	326.135773	326.13382
5440	326.138428	326.136169	326.136963	326.137085	326.136108	326.136658	326.129547	326.135956	326.134094
5450	326.13858	326.136383	326.137115	326.137268	326.136353	326.13681	326.129852	326.136169	326.134277
5460	326.138733	326.136536	326.137268	326.137451	326.136505	326.136963	326.130157	326.136353	326.134521
5470	326.138885	326.136719	326.137451	326.137573	326.136688	326.137177	326.130463	326.136536	326.134766
5480	326.139038	326.136871	326.137634	326.137787	326.136871	326.137329	326.130737	326.136688	326.134949
5490	326.139221	326.137115	326.137787	326.137939	326.137085	326.137512	326.131073	326.136871	326.135193
5500	326.139343	326.137268	326.137939	326.138123	326.137238	326.137726	326.131348	326.137085	326.135376
5510	326.139496	326.137451	326.138123	326.138275	326.137451	326.137878	326.131622	326.137268	326.13562
5520	326.139618	326.137604	326.138306	326.138428	326.137573	326.138062	326.131897	326.137451	326.135803
5530	326.139771	326.137787	326.138428	326.13858	326.137756	326.138184	326.132172	326.137604	326.135956
5540	326.139923	326.13797	326.138611	326.138733	326.137939	326.138367	326.132446	326.137787	326.1362
5550	326.140045	326.138123	326.138794	326.138885	326.138062	326.13855	326.13269	326.13797	326.136353
5560	326.140167	326.138336	326.138916	326.139038	326.138245	326.138702	326.132965	326.138123	326.136566
5570	326.14032	326.138428	326.139069	326.139221	326.138397	326.138855	326.133179	326.138275	326.13678
5580	326.140411	326.13858	326.139221	326.139343	326.13855	326.138947	326.133453	326.138428	326.136963
5590	326.140533	326.138702	326.139343	326.139496	326.138702	326.139099	326.133667	326.13858	326.137115
5600	326.140686	326.138916	326.139526	326.139618	326.138885	326.139252	326.133942	326.138702	326.137329
5610	326.140808	326.139038	326.139648	326.139771	326.139038	326.139404	326.134186	326.138916	326.137482
5620	326.140869	326.139191	326.139771	326.139923	326.13916	326.139557	326.134399	326.139038	326.137634
5630	326.141022	326.139313	326.139923	326.140045	326.139313	326.139679	326.134644	326.139191	326.137817
5640	326.141174	326.139496	326.140015	326.140198	326.139465	326.139832	326.134827	326.139313	326.13797
5650	326.141266	326.139648	326.140167	326.14032	326.139587	326.139954	326.135071	326.139465	326.138123
5660	326.141418	326.139771	326.14032	326.140411	326.13974	326.140076	326.135254	326.139648	326.138336
5670	326.14151	326.139893	326.140442	326.140533	326.139862	326.140259	326.135468	326.13974	326.138489
5680	326.141602	326.140015	326.140564	326.140686	326.139984	326.140381	326.135681	326.139893	326.138611
5690	326.141693	326.140167	326.140717	326.140808	326.140167	326.140503	326.135895	326.140015	326.138794
5700	326.141876	326.140289	326.140808	326.1409	326.140259	326.140625	326.136078	326.140167	326.138916
5710	326.141937	326.140442	326.14093	326.141022	326.140381	326.140747	326.136292	326.140289	326.139099
5720	326.142029	326.140533	326.141022	326.141174	326.140503	326.140869	326.136505	326.140381	326.139221
5730	326.142151	326.140686	326.141205	326.141266	326.140625	326.140991	326.136719	326.140503	326.139404
5740	326.142273	326.140808	326.141296	326.141418	326.140808	326.141083	326.136841	326.140625	326.139526
5750	326.142365	326.14093	326.141418	326.14151	326.14093	326.141205	326.137085	326.140808	326.139679
5760	326.142456	326.141083	326.14151	326.141602	326.140961	326.141357	326.137238	326.14093	326.139832
5770	326.142548	326.141144	326.141602	326.141693	326.141144	326.141418	326.137451	326.141052	326.139954
5780	326.142639	326.141235	326.141724	326.141876	326.141205	326.141541	326.137604	326.141144	326.140076
5790	326.1427	326.141418	326.141846	326.141968	326.141388	326.141663	326.137817	326.141235	326.140259
5800	326.142792	326.14151	326.141968	326.142029	326.141479	326.141785	326.137939	326.141418	326.14035
5810	326.142914	326.141632	326.142059	326.142151	326.141602	326.141876	326.138092	326.14151	326.140472
5820	326.143066	326.141724	326.142151	326.142273	326.141693	326.141968	326.138306	326.141632	326.140594
5830	326.143097	326.141785	326.142273	326.142365	326.141785	326.14209	326.138428	326.141693	326.140747
5840	326.143188	326.141937	326.142365	326.142456	326.141937	326.142212	326.138611	326.141785	326.140869
5850	326.14328	326.142029	326.142456	326.142548	326.141998	326.142303	326.138733	326.141937	326.140991
5860	326.143341	326.14212	326.142548	326.142639	326.14212	326.142395	326.138916	326.142029	326.141052
5870	326.143463	326.142242	326.142639	326.142761	326.142212	326.142517	326.139069	326.14212	326.141205
5880	326.143524	326.142334	326.142731	326.142822	326.142303	326.142578	326.139221	326.142242	326.141357
5890	326.143616	326.142395	326.142822	326.142914	326.142395	326.14267	326.139374	326.142334	326.141418
5900	326.143677	326.142517	326.142944	326.143066	326.142517	326.142761	326.139526	326.142395	326.141541
5910	326.143738	326.142639	326.143005	326.143097	326.142609	326.142853	326.139679	326.142517	326.141663
5920	326.143829	326.1427	326.143127	326.143188	326.142639	326.142975	326.139832	326.142609	326.141785
5930	326.143921	326.142822	326.143188	326.14328	326.142792	326.143066	326.139984	326.1427	326.141876
5940	326.144043	326.142914	326.143311	326.143341	326.142914	326.143127	326.140137	326.142822	326.141968
5950	326.144073	326.142975	326.143372	326.143463	326.142975	326.14325	326.140228	326.142914	326.14209
5960	326.144135	326.143097	326.143463	326.143524	326.143097	326.143311	326.140381	326.142975	326.142212
5970	326.144226	326.143158	326.143555	326.143616	326.143127	326.143402	326.140472	326.143097	326.142303
5980	326.144287	326.14325	326.143616	326.143677	326.143188	326.143494	326.140656	326.143158	326.142395
5990	326.144348	326.143372	326.143707	326.143738	326.143311	326.143585	326.140747	326.14325	326.142517
6000	326.14444	326.143463	326.143799	326.143829	326.143433	326.143646	326.140839	326.143372	326.142578
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									
									


==> Figures/validation/longeon13_validation_T_D_exp.txt <==
%Time (s)	Temperature (K)
16.37062929	295.8589337
208.8405781	298.7119597
423.9927242	301.8243516
833.3899475	304.2883285
1220.565192	305.5851585
1630.882852	306.2335735
2018.255334	307.1413545
2416.771677	308.5678674
2779.160868	313.7551873
2869.56093	315.4410663
3051.084253	317.3863112
3186.454236	320.3690202
3584.707597	322.3142651
4006.366356	323.0923631
4371.253876	323.3517291
4793.175617	323.6110951
5180.942571	323.7407781
5580.11637	323.8704611
5979.224422	324.1298271


==> Figures/validation/longeon13_validation_Tbar.txt <==
% Timestep Size	0.1 s	0.1 s	0.1 s	0.01 s	0.01 s	0.01 s	0.001 s	0.001 s	0.001 s
%Grid Size	3446	4696	27996	3446	4696	27996	3446	4696	27996
0	293.15	293.15	293.15	293.15	293.15	293.15	293.15	293.15	293.15
10	296.574677	296.17868	296.177338	296.17572	296.177917	296.176849	296.17569	296.178345	296.176788
20	296.932709	296.259277	296.258026	296.254486	296.257629	296.257019	296.254425	296.258606	296.256805
30	297.246246	296.395081	296.393951	296.386383	296.392853	296.392639	296.385742	296.394165	296.392273
40	297.535431	296.581207	296.580688	296.57251	296.578827	296.579376	296.571625	296.580444	296.578674
50	297.804352	296.799866	296.799988	296.790894	296.797485	296.798676	296.789185	296.799286	296.797607
60	298.056061	297.03656	297.036072	297.025513	297.034149	297.034729	297.023376	297.035889	297.033234
70	298.294769	297.280304	297.280243	297.269714	297.277985	297.278839	297.264771	297.279816	297.276733
80	298.518555	297.528076	297.527039	297.518494	297.525818	297.525452	297.511963	297.527496	297.522705
90	298.728973	297.774261	297.772705	297.766144	297.772034	297.771118	297.757996	297.773315	297.767578
100	298.928925	298.017609	298.015076	298.009583	298.015503	298.013336	298.001801	298.016571	298.008698
110	299.123688	298.253448	298.251953	298.248688	298.251404	298.250153	298.239349	298.252441	298.244293
120	299.313446	298.484406	298.482056	298.47937	298.482452	298.480164	298.469177	298.483185	298.473114
130	299.500061	298.709045	298.704803	298.702545	298.707153	298.702759	298.691895	298.707672	298.69458
140	299.688843	298.922852	298.919647	298.91925	298.92099	298.917236	298.90506	298.921143	298.907593
150	299.876038	299.129486	299.125885	299.129547	299.127594	299.12326	299.113342	299.126984	299.112274
160	300.059082	299.330139	299.324554	299.330872	299.3284	299.321564	299.313904	299.328156	299.308838
170	300.242371	299.519836	299.517792	299.521667	299.518097	299.514374	299.505524	299.517639	299.5
180	300.423828	299.708801	299.706665	299.70871	299.706604	299.70343	299.690308	299.705353	299.687195
190	300.603119	299.898895	299.891754	299.890839	299.89682	299.887787	299.872467	299.895447	299.870392
200	300.775574	300.078979	300.074127	300.070892	300.077087	300.070129	300.049896	300.076355	300.05069
210	300.940308	300.253296	300.253235	300.247162	300.251038	300.248688	300.225647	300.249908	300.227844
220	301.098846	300.434509	300.430267	300.420959	300.43161	300.42511	300.397766	300.429443	300.4021
230	301.266724	300.610321	300.604431	300.591248	300.607208	300.59906	300.567505	300.605408	300.57489
240	301.433685	300.778198	300.776367	300.768585	300.775665	300.770111	300.733765	300.774902	300.744843
250	301.584625	300.946869	300.946533	300.949921	300.942932	300.939667	300.902771	300.940308	300.912384
260	301.746735	301.118683	301.114014	301.118835	301.115082	301.107269	301.080505	301.113251	301.07785
270	301.908539	301.284119	301.279724	301.284973	301.280457	301.272095	301.249084	301.278687	301.241547
280	302.061127	301.441345	301.443695	301.454254	301.438263	301.43631	301.401184	301.437592	301.40271
290	302.213531	301.606018	301.605774	301.614319	301.599426	301.598114	301.566101	301.595978	301.563416
300	302.373444	301.769745	301.765198	301.760712	301.765656	301.756531	301.724518	301.764008	301.7211
310	302.52301	301.924469	301.922485	301.921844	301.91922	301.914307	301.872925	301.917175	301.875275
320	302.667664	302.075714	302.080597	302.076721	302.071899	302.070709	302.016327	302.071075	302.030701
330	302.812439	302.232788	302.233154	302.215729	302.226349	302.223206	302.171295	302.223541	302.182617
340	302.979248	302.392334	302.386078	302.36322	302.385864	302.376648	302.318146	302.383331	302.331482
350	303.133392	302.542114	302.537659	302.509888	302.536102	302.525909	302.45047	302.533997	302.481628
360	303.279419	302.681305	302.686066	302.673401	302.676331	302.675446	302.592194	302.674988	302.627686
370	303.440338	302.827576	302.833008	302.81778	302.819244	302.821411	302.730011	302.816986	302.77417
380	303.584106	302.980835	302.978699	302.96402	302.972748	302.966339	302.888611	302.970032	302.915436
390	303.715057	303.129425	303.122131	303.125214	303.122101	303.109314	303.02887	303.119385	303.057312
400	303.843201	303.263062	303.262238	303.273132	303.259827	303.250641	303.161804	303.258728	303.197083
410	303.980316	303.38623	303.402313	303.405884	303.378754	303.389648	303.315643	303.376892	303.335144
420	304.110077	303.53186	303.540497	303.552521	303.522247	303.526367	303.465485	303.518646	303.46991
430	304.227142	303.682373	303.674805	303.701813	303.671997	303.661591	303.595245	303.668335	303.602966
440	304.337952	303.821106	303.809906	303.83432	303.813354	303.794159	303.721039	303.810883	303.736084
450	304.464294	303.935455	303.940247	303.9552	303.935333	303.926056	303.865417	303.935272	303.86557
460	304.573853	304.05954	304.072693	304.083954	304.04837	304.057251	304.00061	304.045074	303.993591
470	304.699829	304.19223	304.198425	304.203491	304.184753	304.182739	304.125641	304.182037	304.120453
480	304.811432	304.330872	304.326538	304.318237	304.319092	304.310913	304.237061	304.315277	304.246735
490	304.937164	304.459808	304.448029	304.451416	304.452637	304.432831	304.350555	304.450165	304.367371
500	305.062317	304.570465	304.572693	304.560333	304.562958	304.55658	304.465332	304.560852	304.489563
510	305.184387	304.691406	304.692932	304.676239	304.681091	304.675018	304.56955	304.677856	304.607513
520	305.277527	304.820953	304.812286	304.809448	304.808594	304.794586	304.690613	304.804321	304.726746
530	305.386719	304.938446	304.927673	304.924652	304.930267	304.910614	304.805298	304.927368	304.840271
540	305.508362	305.039124	305.040802	305.026062	305.029724	305.025024	304.896515	305.027527	304.954529
550	305.602753	305.16214	305.154663	305.143616	305.151062	305.138672	305.020782	305.146515	305.065216
560	305.71936	305.273468	305.266785	305.242432	305.261536	305.248871	305.138062	305.257202	305.175568
570	305.822662	305.395172	305.378693	305.345917	305.384064	305.359741	305.247437	305.379211	305.283508
580	305.885773	305.488892	305.48819	305.455933	305.481384	305.471039	305.3349	305.481506	305.389862
590	305.99469	305.599823	305.597961	305.567932	305.591461	305.578033	305.436218	305.587128	305.495697
600	306.117035	305.702759	305.705627	305.65921	305.691345	305.686188	305.539429	305.687073	305.601563
610	306.208466	305.80307	305.809296	305.721649	305.792297	305.788757	305.638092	305.787872	305.705841
620	306.320496	305.903961	305.912811	305.837799	305.891693	305.892822	305.727448	305.886353	305.808899
630	306.405487	306.010925	306.012543	305.949951	306.000977	305.996216	305.832855	305.996094	305.909119
640	306.497864	306.118469	306.118073	306.050171	306.104736	306.094696	305.923584	306.098877	306.006744
650	306.598785	306.207825	306.213715	306.161041	306.203918	306.195374	305.977264	306.20163	306.10376
660	306.672089	306.279205	306.315613	306.243561	306.269836	306.29303	306.064117	306.267059	306.199036
670	306.749695	306.377808	306.407806	306.342072	306.365021	306.389862	306.179169	306.359375	306.298157
680	306.811584	306.485596	306.507996	306.442261	306.468719	306.482391	306.274414	306.459564	306.388367
690	306.885437	306.575836	306.598053	306.526245	306.574249	306.57843	306.365784	306.568909	306.482178
700	306.979126	306.649902	306.691345	306.615967	306.638977	306.667236	306.467346	306.637329	306.572968
710	307.022827	306.750824	306.781555	306.670563	306.738922	306.762054	306.536743	306.729889	306.659821
720	307.109528	306.834229	306.872131	306.74646	306.825012	306.845947	306.627258	306.819031	306.75058
730	307.177948	306.89209	306.961914	306.849335	306.888336	306.937958	306.724426	306.893921	306.831879
740	307.254639	306.974884	307.045563	306.907623	306.961517	307.021576	306.790894	306.952454	306.923492
750	307.328888	307.07196	307.136536	306.992493	307.058105	307.113068	306.868805	307.049042	307.001648
760	307.37204	307.157776	307.216064	307.058929	307.148315	307.195557	306.915344	307.139832	307.08847
770	307.393158	307.220551	307.30307	307.130707	307.214752	307.276459	306.993195	307.214203	307.170441
780	307.516479	307.292938	307.384491	307.216949	307.281525	307.361633	307.059692	307.273956	307.251862
790	307.594452	307.370148	307.464264	307.274231	307.361084	307.442993	307.145508	307.353668	307.331726
800	307.698425	307.442108	307.54361	307.27594	307.439117	307.515991	307.182556	307.431366	307.408875
810	307.755249	307.519196	307.627716	307.365784	307.506378	307.598267	307.252106	307.491241	307.486725
820	307.872559	307.624756	307.694397	307.456573	307.605316	307.680054	307.338593	307.587067	307.562347
830	307.949005	307.70816	307.776764	307.573578	307.702209	307.746735	307.384308	307.691071	307.638947
840	308.012177	307.778168	307.853241	307.668976	307.770935	307.830231	307.455933	307.763336	307.706604
850	308.075439	307.869507	307.924652	307.730499	307.855652	307.902557	307.504547	307.839844	307.788116
860	308.184631	307.945923	308.002228	307.844269	307.937439	307.971527	307.557526	307.926819	307.853912
870	308.274048	307.986145	308.076569	307.91861	307.977936	308.051514	307.55661	307.98291	307.923828
880	308.320221	308.07132	308.138367	307.991272	308.057098	308.121216	307.656555	308.041138	307.996552
890	308.417816	308.138214	308.222168	308.024902	308.118958	308.186096	307.75531	308.117371	308.067474
900	308.446869	308.22583	308.281769	308.132324	308.211639	308.262878	307.814087	308.194611	308.128632
910	308.532532	308.29248	308.352386	308.232117	308.281433	308.325958	307.896606	308.269196	308.203461
920	308.627106	308.355804	308.421143	308.278992	308.343994	308.397858	307.952209	308.336365	308.265961
930	308.726166	308.425049	308.485992	308.345917	308.418854	308.464569	308.043457	308.405579	308.330933
940	308.750183	308.510498	308.554596	308.384155	308.496246	308.521332	308.101563	308.474091	308.398712
950	308.841705	308.569885	308.619141	308.462677	308.565033	308.595856	308.1745	308.554718	308.457397
960	308.925415	308.619965	308.681122	308.554291	308.604675	308.654755	308.265808	308.596771	308.519348
970	308.976318	308.693115	308.744659	308.629333	308.683472	308.719147	308.319824	308.668182	308.58609
980	309.060913	308.730286	308.805664	308.685059	308.72287	308.780792	308.406708	308.729187	308.638672
990	309.142883	308.790619	308.865356	308.768127	308.783813	308.839783	308.45285	308.771393	308.702972
1000	309.178406	308.852539	308.931458	308.834076	308.836639	308.901398	308.511383	308.822479	308.762939
1010	309.22641	308.934509	308.98526	308.913452	308.919312	308.96109	308.585205	308.898682	308.816498
1020	309.299866	308.99649	309.051392	308.949982	308.986603	309.023712	308.616669	308.97226	308.874908
1030	309.356873	309.041107	309.105743	309.047882	309.030701	309.079407	308.707428	309.023865	308.936096
1040	309.405273	309.105988	309.167084	309.134766	309.090912	309.142029	308.756439	309.075134	308.984253
1050	309.470642	309.158661	309.21991	309.14679	309.157684	309.195313	308.807129	309.144501	309.049896
1060	309.507751	309.216522	309.282013	309.22229	309.205322	309.252014	308.88974	309.190613	309.09433
1070	309.563477	309.262665	309.335114	309.263977	309.254181	309.308228	308.929504	309.246918	309.157959
1080	309.63266	309.306671	309.394684	309.329163	309.295929	309.360901	308.994507	309.284363	309.205505
1090	309.684265	309.344727	309.441071	309.373627	309.348572	309.422333	309.040558	309.336487	309.261597
1100	309.74588	309.418121	309.503082	309.472137	309.403198	309.466461	309.123993	309.373474	309.311859
1110	309.774597	309.477753	309.550476	309.497162	309.465271	309.530304	309.150726	309.449982	309.365784
1120	309.851959	309.531006	309.607971	309.531158	309.520264	309.579834	309.228424	309.503693	309.422577
1130	309.916168	309.575409	309.658783	309.614838	309.571381	309.631714	309.287201	309.558319	309.464478
1140	309.942993	309.63327	309.712006	309.679382	309.618073	309.68335	309.319122	309.597992	309.522278
1150	309.991882	309.690277	309.761047	309.731659	309.68277	309.733307	309.399017	309.664368	309.566345
1160	310.063049	309.718689	309.815643	309.780212	309.706146	309.781097	309.405853	309.709595	309.61969
1170	310.063843	309.764984	309.864532	309.840515	309.758606	309.836945	309.49353	309.746552	309.665253
1180	310.12027	309.802734	309.919067	309.85614	309.786133	309.883942	309.523346	309.781586	309.711517
1190	310.183563	309.872375	309.9664	309.909149	309.859772	309.935852	309.573792	309.83139	309.759857
1200	310.189301	309.923431	310.00943	309.967346	309.915283	309.987305	309.627045	309.89389	309.80835
1210	310.23764	309.971039	310.062714	310.036621	309.964478	310.030762	309.662659	309.944183	309.852417
1220	310.311432	310.015961	310.109863	310.03952	310.007782	310.080109	309.724976	309.992462	309.902313
1230	310.337372	310.05249	310.163147	310.099792	310.038452	310.129364	309.743927	310.032227	309.944122
1240	310.387329	310.111023	310.208191	310.173584	310.101349	310.180908	309.792664	310.07843	309.998657
1250	310.428131	310.147644	310.25528	310.175537	310.133484	310.225708	309.837219	310.132568	310.040955
1260	310.491577	310.191193	310.307587	310.235229	310.187134	310.271545	309.893616	310.167053	310.083374
1270	310.501099	310.235199	310.351379	310.300171	310.22522	310.324249	309.906464	310.207214	310.129974
1280	310.54425	310.302979	310.397308	310.33316	310.289276	310.366333	309.949371	310.258759	310.175751
1290	310.61795	310.32962	310.450348	310.365906	310.32309	310.414856	310.023376	310.32193	310.218292
1300	310.61142	310.38739	310.49353	310.420135	310.376404	310.462738	310.025452	310.347046	310.259186
1310	310.677185	310.398346	310.539612	310.481323	310.394012	310.504974	310.063782	310.402954	310.308655
1320	310.741425	310.461334	310.591156	310.495056	310.447388	310.547882	310.108063	310.41629	310.349731
1330	310.751068	310.51712	310.638031	310.528168	310.50592	310.598816	310.179291	310.478851	310.393921
1340	310.805298	310.55954	310.676422	310.603363	310.55072	310.64917	310.17334	310.534424	310.438507
1350	310.868683	310.593872	310.719147	310.606262	310.590576	310.687958	310.210419	310.576935	310.478546
1360	310.879822	310.621521	310.772919	310.670197	310.621002	310.731293	310.263611	310.608093	310.526978
1370	310.934082	310.691101	310.819061	310.719147	310.674194	310.781128	310.322296	310.636078	310.564941
1380	311.010406	310.747711	310.859924	310.747406	310.735443	310.826477	310.330688	310.708862	310.602905
1390	311.024323	310.778961	310.903687	310.771576	310.777344	310.868408	310.365356	310.762299	310.654266
1400	311.090118	310.816223	310.951538	310.832123	310.804901	310.913635	310.402832	310.788727	310.697784
1410	311.141968	310.8573	310.994843	310.869507	310.854492	310.956421	310.457825	310.829498	310.731567
1420	311.153595	310.915497	311.035889	310.930939	310.904297	311.000702	310.472961	310.865387	310.774963
1430	311.207855	310.962952	311.081207	310.986633	310.952148	311.04422	310.49704	310.927277	310.822418
1440	311.272888	310.990936	311.124451	311.007874	310.982605	311.088348	310.537079	310.973114	310.859192
1450	311.317139	311.041779	311.169495	311.018097	311.031799	311.131012	310.606628	311.005646	310.898621
1460	311.386536	311.06662	311.212616	311.083099	311.068756	311.176361	310.583038	311.054077	310.945129
1470	311.399658	311.135284	311.258026	311.151611	311.12146	311.221619	310.640076	311.081482	310.983856
1480	311.468842	311.170898	311.302277	311.17868	311.168304	311.264923	310.689667	311.148987	311.023651
1490	311.450195	311.208679	311.346954	311.259583	311.19577	311.310059	310.733215	311.177002	311.064301
1500	311.530731	311.265533	311.389435	311.25528	311.256348	311.352844	310.727112	311.22348	311.110413
1510	311.534851	311.299774	311.435516	311.334198	311.289948	311.396179	310.776367	311.274506	311.147919
1520	311.60202	311.346863	311.478271	311.318085	311.337708	311.439758	310.822205	311.310638	311.186859
1530	311.66687	311.388824	311.522095	311.387878	311.376801	311.482361	310.881866	311.354126	311.223206
1540	311.68399	311.44696	311.566833	311.403137	311.436859	311.526581	310.875519	311.400116	311.267578
1550	311.766571	311.470123	311.611877	311.451019	311.456299	311.568665	310.924957	311.455353	311.30661
1560	311.780762	311.522888	311.654419	311.523956	311.512573	311.614258	310.979767	311.47879	311.348694
1570	311.849426	311.57132	311.696838	311.533325	311.556366	311.658325	311.003571	311.530884	311.388885
1580	311.88797	311.616943	311.740265	311.604309	311.609772	311.70105	311.003754	311.580963	311.428284
1590	311.937164	311.651184	311.783569	311.62146	311.633759	311.742737	311.064758	311.623169	311.470062
1600	311.998169	311.695343	311.827637	311.685516	311.683655	311.785736	311.131744	311.660522	311.508575
1610	312.017365	311.748749	311.87381	311.76358	311.73761	311.831177	311.135986	311.705353	311.551361
1620	312.082367	311.793304	311.918518	311.770172	311.780426	311.873566	311.192963	311.756927	311.59082
1630	312.13446	311.829865	311.960541	311.842255	311.817444	311.917938	311.236816	311.80191	311.630737
1640	312.158264	311.874054	312.0047	311.866547	311.861633	311.960571	311.236237	311.837585	311.672913
1650	312.237732	311.927338	312.051971	311.925781	311.915344	312.005951	311.270874	311.88208	311.713257
1660	312.249237	311.9729	312.09903	312.000854	311.968201	312.05127	311.287292	311.935791	311.756744
1670	312.325195	312.011475	312.145081	312.006592	312.000946	312.098846	311.361359	311.977448	311.793274
1680	312.327972	312.053955	312.189362	312.084686	312.038971	312.144867	311.362549	312.016907	311.832825
1690	312.420258	312.119843	312.232605	312.119537	312.106476	312.18924	311.441742	312.063446	311.873108
1700	312.475128	312.133942	312.276764	312.159668	312.133057	312.233459	311.438049	312.127533	311.913757
1710	312.504761	312.187744	312.324036	312.227295	312.175171	312.277344	311.513733	312.140411	311.953461
1720	312.569519	312.247284	312.369263	312.249329	312.235718	312.323608	311.496918	312.196075	311.994019
1730	312.59845	312.294464	312.414154	312.29425	312.287384	312.366547	311.537903	312.2547	312.039215
1740	312.665588	312.322327	312.46048	312.365051	312.307922	312.411652	311.608795	312.299011	312.082031
1750	312.676697	312.382111	312.506775	312.377197	312.367004	312.457611	311.607513	312.328674	312.121185
1760	312.752014	312.43869	312.547028	312.452545	312.426849	312.505249	311.655243	312.389832	312.16394
1770	312.820251	312.457275	312.594635	312.465759	312.453918	312.544861	311.727509	312.442719	312.20459
1780	312.850281	312.516785	312.640411	312.542419	312.502899	312.589386	311.72287	312.464783	312.244476
1790	312.911041	312.5802	312.686768	312.575775	312.566833	312.632568	311.775085	312.523163	312.286926
1800	312.92749	312.605164	312.735046	312.625244	312.603271	312.680542	311.853333	312.584656	312.324066
1810	312.996368	312.656677	312.779816	312.693115	312.644287	312.722351	311.836365	312.609619	312.366882
1820	313.037933	312.712799	312.82605	312.713104	312.699341	312.772797	311.909027	312.661377	312.411041
1830	313.091888	312.759979	312.871674	312.769714	312.751923	312.817139	311.979523	312.717865	312.453125
1840	313.151123	312.795227	312.916962	312.804718	312.778839	312.86322	311.964294	312.764282	312.499146
1850	313.175842	312.85321	312.96167	312.860504	312.83847	312.91037	312.033661	312.800995	312.537292
1860	313.250092	312.90509	313.006287	312.931793	312.892792	312.958374	312.080963	312.857941	312.576599
1870	313.259491	312.932404	313.055359	312.944702	312.934509	313.002594	312.090607	312.910217	312.620453
1880	313.337006	312.993256	313.103027	313.027557	312.980103	313.046021	312.1474	312.937439	312.661804
1890	313.360901	313.048218	313.151245	313.048004	313.034088	313.093384	312.204132	312.99765	312.70575
1900	313.432281	313.088379	313.197021	313.099396	313.078766	313.134583	312.212921	313.051971	312.745514
1910	313.480713	313.135162	313.245148	313.167114	313.125549	313.184998	312.254669	313.094299	312.788605
1920	313.509491	313.189178	313.294006	313.184784	313.173859	313.231628	312.323486	313.137024	312.832733
1930	313.57135	313.244843	313.344025	313.262482	313.232513	313.275482	312.315643	313.194153	312.874664
1940	313.608429	313.277893	313.390381	313.26709	313.267151	313.326385	312.366364	313.24884	312.918457
1950	313.672333	313.334747	313.435547	313.341888	313.323822	313.373596	312.435669	313.282349	312.955597
1960	313.701385	313.396332	313.483398	313.390381	313.382599	313.421173	312.425659	313.337738	313.001312
1970	313.761505	313.426361	313.527008	313.421997	313.41394	313.471191	312.48645	313.400543	313.045685
1980	313.806519	313.483673	313.578217	313.487976	313.468079	313.515656	312.555756	313.428864	313.090912
1990	313.861725	313.543243	313.627441	313.511749	313.533539	313.56369	312.545135	313.487518	313.13092
2000	313.926727	313.573242	313.673737	313.584869	313.569397	313.611877	312.612549	313.545624	313.178711
2010	313.977997	313.629242	313.721436	313.599884	313.614349	313.65799	312.671661	313.575714	313.220062
2020	314.043518	313.694244	313.773651	313.661224	313.681976	313.705078	312.676666	313.631134	313.265137
2030	314.067993	313.720551	313.823761	313.717834	313.72226	313.75061	312.734741	313.697083	313.306061
2040	314.138031	313.774689	313.868683	313.753082	313.759369	313.797852	312.801971	313.724213	313.352173
2050	314.167542	313.840027	313.914978	313.806946	313.830597	313.849243	312.793915	313.776611	313.395874
2060	314.218872	313.88266	313.962646	313.846466	313.876312	313.899811	312.862823	313.841766	313.4422
2070	314.284973	313.923584	314.011688	313.900696	313.909058	313.948639	312.917755	313.885437	313.486725
2080	314.318756	313.988403	314.065338	313.93573	313.977173	313.997223	312.91507	313.9245	313.531311
2090	314.381378	314.039429	314.115753	313.995819	314.03064	314.041565	312.99057	313.989594	313.572693
2100	314.423096	314.071899	314.164368	314.032257	314.057129	314.086945	313.031281	314.041321	313.621338
2110	314.494629	314.139435	314.210602	314.092865	314.127808	314.137268	313.047729	314.07254	313.665802
2120	314.505096	314.188141	314.257813	314.166138	314.180664	314.190674	313.096588	314.140808	313.708984
2130	314.592865	314.225769	314.305481	314.198914	314.209839	314.239838	313.152466	314.189484	313.752716
2140	314.602264	314.29068	314.36145	314.266907	314.279144	314.290558	313.156219	314.225922	313.797058
2150	314.678802	314.34201	314.409943	314.287018	314.334167	314.338043	313.217072	314.291901	313.844391
2160	314.709045	314.374695	314.459473	314.351135	314.35788	314.380859	313.252869	314.343323	313.891113
2170	314.766998	314.446533	314.505402	314.406921	314.43158	314.429688	313.27887	314.373718	313.93869
2180	314.815826	314.494507	314.559479	314.436218	314.485352	314.48288	313.345215	314.445557	313.981659
2190	314.869171	314.528595	314.605957	314.508087	314.513031	314.535187	313.348358	314.495178	314.030762
2200	314.911255	314.596619	314.658356	314.516907	314.58313	314.582062	313.409424	314.525421	314.075806
2210	314.980072	314.646271	314.708374	314.604004	314.636566	314.630524	313.470154	314.59491	314.119354
2220	315.006195	314.683807	314.759369	314.618896	314.677643	314.682007	313.469696	314.646667	314.164093
2230	315.09436	314.746826	314.810974	314.690582	314.731873	314.730469	313.523743	314.683502	314.207825
2240	315.108093	314.804443	314.856079	314.743835	314.793121	314.776276	313.583344	314.744965	314.249908
2250	315.203278	314.837097	314.907928	314.786163	314.834137	314.827545	313.584137	314.803497	314.298035
2260	315.211029	314.900696	314.960114	314.842896	314.88501	314.877106	313.659241	314.839783	314.342926
2270	315.306	314.960175	315.009064	314.88205	314.949219	314.932281	313.690765	314.897217	314.388306
2280	315.321228	314.989899	315.062195	314.931915	314.985809	314.976929	313.714661	314.957886	314.440491
2290	315.412659	315.057617	315.110443	314.978149	315.039337	315.027771	313.777008	314.991943	314.487274
2300	315.433716	315.112518	315.1604	315.030487	315.102661	315.078156	313.801208	315.05127	314.534241
2310	315.518677	315.14682	315.210083	315.068878	315.138794	315.129089	313.839539	315.110352	314.5802
2320	315.543335	315.212646	315.266602	315.133453	315.194733	315.176666	313.893799	315.146149	314.623016
2330	315.625549	315.263977	315.313049	315.161133	315.254211	315.233795	313.898712	315.205963	314.672638
2340	315.654144	315.306946	315.366699	315.2388	315.29718	315.281311	313.974091	315.261261	314.718994
2350	315.732635	315.366425	315.416901	315.255554	315.350555	315.329376	314.005188	315.304443	314.763672
2360	315.763306	315.416473	315.469025	315.343018	315.406677	315.380554	314.042023	315.359955	314.812073
2370	315.836273	315.468231	315.519318	315.348755	315.457336	315.432526	314.077484	315.413055	314.857544
2380	315.869202	315.518646	315.569977	315.448578	315.506012	315.483856	314.141174	315.464752	314.900848
2390	315.940613	315.569458	315.624054	315.454071	315.558868	315.534058	314.146271	315.513336	314.945404
2400	315.977844	315.624359	315.668579	315.555145	315.61377	315.583466	314.231812	315.564056	314.999542
2410	316.047943	315.669556	315.722168	315.5578	315.658875	315.634033	314.235565	315.6203	315.047699
2420	316.088776	315.7258	315.774719	315.657288	315.714691	315.68277	314.305603	315.664642	315.092377
2430	316.155273	315.78006	315.823883	315.660583	315.769897	315.735443	314.373657	315.720459	315.136719
2440	316.197327	315.823547	315.880219	315.758789	315.811829	315.78653	314.382385	315.775848	315.189819
2450	316.259796	315.880798	315.924591	315.765686	315.868469	315.839417	314.437622	315.816925	315.237946
2460	316.306061	315.933411	315.977753	315.862946	315.922638	315.887146	314.488708	315.873932	315.283356
2470	316.36496	315.981415	316.034363	315.870789	315.968689	315.937073	314.495605	315.928284	315.328522
2480	316.417023	316.039795	316.087891	315.965393	316.027496	315.989624	314.549713	315.973969	315.375854
2490	316.470184	316.086731	316.133606	315.973083	316.077454	316.042358	314.609924	316.032013	315.422485
2500	316.530518	316.138641	316.182709	316.068176	316.124237	316.094849	314.607513	316.081635	315.472656
2510	316.575256	316.196533	316.241486	316.075989	316.184723	316.142456	314.678619	316.127777	315.519379
2520	316.640289	316.243103	316.292938	316.173431	316.236511	316.195374	314.735504	316.188751	315.567596
2530	316.677734	316.297852	316.341217	316.179077	316.283234	316.2453	314.738495	316.240417	315.614716
2540	316.747253	316.351318	316.392273	316.279175	316.341156	316.297546	314.807037	316.285797	315.662933
2550	316.783539	316.400574	316.444916	316.279755	316.391693	316.353058	314.859558	316.344208	315.711639
2560	316.854248	316.456055	316.496033	316.381897	316.441101	316.399994	314.866547	316.395081	315.760223
2570	316.891937	316.510315	316.549072	316.380646	316.498596	316.446869	314.940186	316.442566	315.805481
2580	316.959656	316.557861	316.599823	316.485413	316.549042	316.498657	314.961182	316.50119	315.851624
2590	317.004669	316.61441	316.649445	316.483368	316.598419	316.553467	315.001343	316.552063	315.899384
2600	317.064087	316.671112	316.70163	316.588409	316.65921	316.606628	315.04538	316.598877	315.947968
2610	317.115021	316.713806	316.758057	316.590607	316.705902	316.6539	315.065491	316.660767	315.997437
2620	317.167145	316.770966	316.808411	316.690979	316.75293	316.701843	315.115417	316.708313	316.046448
2630	317.219574	316.828827	316.856842	316.701569	316.816986	316.75412	315.18335	316.750671	316.093445
2640	317.275543	316.873749	316.905914	316.789276	316.862915	316.807007	315.186859	316.817932	316.140533
2650	317.323456	316.926239	316.961395	316.817688	316.910492	316.856415	315.257111	316.864929	316.187958
2660	317.385651	316.980621	317.014069	316.888824	316.970642	316.90506	315.270782	316.911713	316.236877
2670	317.427399	317.029907	317.065765	316.932678	317.018616	316.954559	315.32724	316.972748	316.284119
2680	317.487732	317.070923	317.115082	316.99234	317.066071	317.004486	315.389893	317.01944	316.328918
2690	317.540527	317.130341	317.162109	317.042023	317.118256	317.057129	315.388763	317.0672	316.37735
2700	317.585571	317.18219	317.214722	317.097778	317.172424	317.110779	315.471222	317.117889	316.425507
2710	317.659821	317.228119	317.269043	317.148254	317.220642	317.161499	315.468994	317.17041	316.47702
2720	317.686523	317.278625	317.321655	317.200439	317.265411	317.211578	315.551178	317.220276	316.526825
2730	317.768402	317.334137	317.371857	317.254303	317.322968	317.25946	315.601135	317.265167	316.574921
2740	317.793304	317.384979	317.421814	317.29306	317.375244	317.308716	315.63266	317.321716	316.619659
2750	317.865997	317.428467	317.471893	317.367004	317.416809	317.362244	315.698853	317.374176	316.664215
2760	317.890167	317.485382	317.526367	317.379791	317.474548	317.413055	315.702576	317.415527	316.710205
2770	317.974823	317.540619	317.579224	317.473633	317.530731	317.463501	315.779236	317.472015	316.759979
2780	317.980133	317.584717	317.630493	317.476013	317.572388	317.513519	315.778442	317.526703	316.810638
2790	318.08017	317.638763	317.679077	317.57312	317.627167	317.561096	315.859375	317.565613	316.860229
2800	318.08374	317.693481	317.72702	317.581726	317.682251	317.611084	315.906403	317.622894	316.908173
2810	318.180359	317.732605	317.779816	317.667389	317.71991	317.66568	315.942505	317.67453	316.954865
2820	318.200317	317.788391	317.831879	317.678467	317.777557	317.716125	316.007324	317.719574	317.000061
2830	318.281311	317.842957	317.882172	317.771057	317.828613	317.76593	316.018097	317.769775	317.047058
2840	318.294891	317.881775	317.934479	317.778412	317.878113	317.81546	316.095795	317.82074	317.095642
2850	318.378571	317.938843	317.982452	317.867371	317.924255	317.86438	316.097351	317.875275	317.142731
2860	318.411865	317.989258	318.029999	317.913544	317.975311	317.912933	316.177429	317.916321	317.188721
2870	318.466217	318.036255	318.0802	317.950714	318.02829	317.963287	316.212952	317.969269	317.236938
2880	318.536804	318.087982	318.133423	318.028839	318.073578	318.013092	316.258942	318.022461	317.286255
2890	318.569061	318.138489	318.184845	318.049805	318.126953	318.062653	316.319824	318.067688	317.333862
2900	318.63559	318.187653	318.233704	318.125702	318.177979	318.112396	316.337738	318.122131	317.382324
2910	318.669891	318.233978	318.2854	318.143005	318.222412	318.161865	316.409698	318.173737	317.428894
2920	318.740784	318.289124	318.33371	318.224945	318.277832	318.208832	316.417816	318.211395	317.474518
2930	318.759033	318.343353	318.381134	318.233856	318.333313	318.257813	316.493103	318.268829	317.522278
2940	318.832825	318.38681	318.432556	318.320648	318.372314	318.309204	316.524536	318.322937	317.569366
2950	318.866272	318.438751	318.483826	318.338867	318.426483	318.361603	316.576385	318.368835	317.616333
2960	318.935852	318.49054	318.534943	318.407196	318.477264	318.413177	316.630249	318.417786	317.661621
2970	318.957062	318.533203	318.584412	318.451447	318.524231	318.463654	316.656036	318.465332	317.706421
2980	319.041718	318.589935	318.633301	318.506958	318.576996	318.511963	316.721161	318.517944	317.752045
2990	319.07251	318.635406	318.680573	318.565186	318.622955	318.560028	316.729919	318.565216	317.801788
3000	319.124207	318.679718	318.728241	318.605682	318.671265	318.606873	316.81311	318.61615	317.850616
3010	319.197388	318.738068	318.775543	318.669891	318.723145	318.652161	316.840607	318.664429	317.897949
3020	319.219635	318.789063	318.825867	318.685516	318.779022	318.702148	316.90033	318.708893	317.944977
3030	319.293732	318.833649	318.876678	318.756897	318.8255	318.751801	316.941742	318.769043	317.990967
3040	319.30542	318.878937	318.92749	318.786835	318.864685	318.800964	316.971405	318.816467	318.035797
3050	319.388855	318.935577	318.977325	318.85434	318.922791	318.850525	317.048431	318.853424	318.081512
3060	319.417725	318.986298	319.02771	318.87442	318.974121	318.89801	317.042328	318.909943	318.129822
3070	319.467072	319.026001	319.075195	318.954498	319.014679	318.946991	317.138611	318.961517	318.177399
3080	319.527344	319.080994	319.12442	319.003235	319.068939	318.99527	317.163513	319.009613	318.223785
3090	319.571533	319.123566	319.17038	319.030304	319.114349	319.042358	317.209534	319.053955	318.270538
3100	319.631439	319.167938	319.216217	319.116669	319.15979	319.088989	317.280304	319.106781	318.314484
3110	319.658142	319.227142	319.263306	319.125183	319.212372	319.134766	317.278229	319.148682	318.359009
3120	319.718445	319.28064	319.311218	319.198517	319.268433	319.181213	317.364044	319.191986	318.403748
3130	319.756866	319.317688	319.357452	319.227325	319.312683	319.229553	317.362946	319.253967	318.448975
3140	319.819672	319.358978	319.404633	319.284607	319.342316	319.277405	317.442108	319.302063	318.495575
3150	319.842499	319.423309	319.455444	319.351501	319.409943	319.326172	317.496948	319.331207	318.542236
3160	319.914459	319.472198	319.50589	319.362427	319.462769	319.375275	317.519073	319.386169	318.588287
3170	319.972229	319.493591	319.553406	319.440948	319.492645	319.421173	317.585175	319.447388	318.63501
3180	319.996765	319.555176	319.599884	319.47522	319.538147	319.468018	317.57663	319.489044	318.680481
3190	320.059235	319.613953	319.646423	319.522491	319.600647	319.513306	317.673035	319.515564	318.727051
3200	320.085876	319.660156	319.692505	319.550812	319.653046	319.558289	317.712555	319.582031	318.77356
3210	320.154114	319.691986	319.739685	319.618866	319.679108	319.602234	317.730316	319.636627	318.820038
3220	320.199677	319.74942	319.787598	319.669128	319.731812	319.647125	317.819183	319.671448	318.86618
3230	320.233856	319.803619	319.834534	319.70462	319.791016	319.692749	317.795929	319.710419	318.911774
3240	320.298157	319.829956	319.879761	319.759064	319.83313	319.738464	317.882721	319.772797	318.954163
3250	320.319275	319.88205	319.925873	319.786438	319.86795	319.783752	317.94989	319.823334	318.99942
3260	320.389923	319.934357	319.972839	319.859833	319.920715	319.831604	317.949066	319.846649	319.044281
3270	320.424774	319.986023	320.018066	319.891174	319.973663	319.879608	318.022278	319.900299	319.091034
3280	320.465729	320.02063	320.062622	319.937622	320.006714	319.925507	318.017639	319.953369	319.137054
3290	320.535492	320.069885	320.108215	320.003937	320.054993	319.972046	318.099121	320.002197	319.182037
3300	320.525513	320.116272	320.155182	320.024628	320.104797	320.014709	318.160706	320.035706	319.226471
3310	320.603485	320.158661	320.200348	320.087036	320.149872	320.058807	318.143524	320.086273	319.270172
3320	320.66626	320.198425	320.246857	320.119019	320.186096	320.102173	318.239807	320.133484	319.315613
3330	320.668152	320.248199	320.294067	320.170929	320.234711	320.143921	318.279633	320.170837	319.358246
3340	320.75351	320.295868	320.338562	320.231934	320.284821	320.18692	318.298889	320.214539	319.401855
3350	320.798798	320.33075	320.382996	320.242401	320.326263	320.230621	318.37854	320.265381	319.444794
3360	320.80719	320.371307	320.426361	320.311249	320.359161	320.273102	318.373505	320.312408	319.488342
3370	320.882507	320.416687	320.467682	320.358154	320.404663	320.317139	318.444397	320.339813	319.530518
3380	320.892334	320.463287	320.510803	320.39325	320.453308	320.360657	318.494049	320.385315	319.573547
3390	320.954803	320.503052	320.55191	320.455566	320.497345	320.402679	318.495911	320.432892	319.614746
3400	321.011017	320.543488	320.596161	320.449127	320.530609	320.44455	318.580017	320.478485	319.656494
3410	321.014038	320.589417	320.640442	320.528381	320.576782	320.486664	318.595703	320.511688	319.69809
3420	321.088837	320.634186	320.683258	320.594696	320.623108	320.531769	318.626129	320.558014	319.739929
3430	321.131531	320.669647	320.731049	320.57962	320.6633	320.575165	318.708496	320.605042	319.78244
3440	321.153625	320.708252	320.77774	320.655853	320.694092	320.621765	318.713593	320.648834	319.825653
3450	321.220245	320.760376	320.820648	320.715424	320.745728	320.665955	318.768372	320.679382	319.87149
3460	321.231995	320.811279	320.862915	320.717102	320.80072	320.706573	318.824097	320.720612	319.91391
3470	321.275757	320.84082	320.907776	320.791138	320.836884	320.74588	318.837067	320.771942	319.956146
3480	321.352417	320.869781	320.947052	320.837799	320.854645	320.788422	318.899872	320.821777	319.997742
3490	321.366333	320.919952	320.988495	320.84613	320.906616	320.829102	318.939789	320.849091	320.039459
3500	321.404602	320.976685	321.031647	320.912689	320.96225	320.868561	318.958649	320.878723	320.080078
3510	321.46167	321.017578	321.073669	320.93573	321.011505	320.908417	319.023041	320.929596	320.120575
3520	321.481598	321.036957	321.115356	320.989136	321.022827	320.954163	319.041168	320.987244	320.160187
3530	321.535004	321.084045	321.153534	321.040009	321.07135	320.997864	319.106415	321.027557	320.201202
3540	321.574127	321.132202	321.194122	321.036987	321.118683	321.037415	319.143677	321.048615	320.240173
3550	321.608124	321.181	321.238373	321.110229	321.169586	321.076019	319.159637	321.091492	320.280426
3560	321.652771	321.196899	321.281189	321.170532	321.195007	321.115723	319.235474	321.13913	320.323517
3570	321.666138	321.245026	321.317993	321.162292	321.234222	321.155304	319.274811	321.188965	320.365082
3580	321.724609	321.286926	321.359528	321.234955	321.275543	321.194977	319.274933	321.205414	320.404358
3590	321.782501	321.334656	321.397247	321.284393	321.321014	321.234283	319.354706	321.252594	320.446655
3600	321.794952	321.373901	321.435394	321.286041	321.369171	321.269623	319.39502	321.297394	320.488281
3610	321.856201	321.409027	321.477753	321.348419	321.396362	321.315399	319.407349	321.34079	320.52533
3620	321.900604	321.449738	321.520477	321.406311	321.436859	321.354858	319.475403	321.381622	320.561401
3630	321.920776	321.495544	321.556458	321.422485	321.480835	321.396393	319.48877	321.41391	320.602783
3640	321.97525	321.533569	321.596344	321.46344	321.523376	321.432098	319.5177	321.451294	320.64035
3650	322.035461	321.562714	321.631042	321.498138	321.552856	321.468811	319.592407	321.494904	320.680511
3660	322.06311	321.60849	321.672577	321.541016	321.597107	321.507172	319.60437	321.537079	320.725861
3670	322.071594	321.64917	321.711395	321.587738	321.635864	321.550873	319.63678	321.562592	320.769592
3680	322.133942	321.694611	321.750427	321.59726	321.680847	321.586395	319.706726	321.612549	320.805267
3690	322.187683	321.726044	321.786835	321.660034	321.716858	321.624542	319.727875	321.64975	320.840912
3700	322.162445	321.753906	321.825134	321.69986	321.736115	321.663025	319.77832	321.692871	320.881653
3710	322.233643	321.791565	321.859985	321.70755	321.781097	321.698486	319.822784	321.726868	320.917328
3720	322.294525	321.829712	321.899597	321.768311	321.81601	321.736786	319.834076	321.751099	320.957153
3730	322.301758	321.877655	321.937256	321.828979	321.86438	321.773743	319.895081	321.792297	320.997955
3740	322.320862	321.908661	321.973907	321.847046	321.901245	321.810272	319.935242	321.828674	321.038666
3750	322.373108	321.939575	322.009003	321.885223	321.923126	321.844727	319.958038	321.876465	321.075592
3760	322.398315	321.975403	322.047302	321.931885	321.964142	321.88327	320.01474	321.911957	321.113678
3770	322.431091	322.007843	322.082428	321.974213	321.994934	321.919769	320.042572	321.935669	321.148468
3780	322.483093	322.059479	322.11972	321.990845	322.044312	321.95752	320.070923	321.975494	321.189514
3790	322.485077	322.097717	322.152863	322.05603	322.090302	321.990753	320.140381	322.006104	321.226563
3800	322.530182	322.122437	322.190277	322.096802	322.107635	322.028992	320.16803	322.056915	321.263916
3810	322.574402	322.164185	322.226593	322.086517	322.152527	322.06366	320.191467	322.100464	321.295135
3820	322.602325	322.193817	322.261475	322.14035	322.183746	322.099518	320.255463	322.118256	321.332672
3830	322.656769	322.233246	322.297668	322.202759	322.22226	322.13855	320.276886	322.161774	321.375458
3840	322.694458	322.268463	322.328522	322.239227	322.259491	322.169739	320.313995	322.191193	321.407318
3850	322.695831	322.293213	322.368317	322.224518	322.276398	322.205841	320.371674	322.229462	321.443298
3860	322.756805	322.332275	322.402863	322.2948	322.317566	322.242096	320.390076	322.268402	321.480194
3870	322.80368	322.362366	322.434418	322.344055	322.352875	322.273132	320.415314	322.28595	321.518158
3880	322.842407	322.401154	322.468262	322.326965	322.389496	322.306549	320.472809	322.325928	321.550995
3890	322.848785	322.438385	322.505371	322.367767	322.427795	322.346069	320.51535	322.361298	321.588593
3900	322.893951	322.458374	322.536987	322.422455	322.452057	322.378479	320.528961	322.397766	321.622223
3910	322.940887	322.501862	322.569	322.440887	322.490387	322.407532	320.582458	322.435699	321.659027
3920	322.981506	322.536285	322.607391	322.473358	322.525665	322.444427	320.614197	322.456604	321.695435
3930	322.97879	322.569794	322.6362	322.524139	322.554138	322.47821	320.621155	322.497772	321.726227
3940	323.016113	322.612793	322.66922	322.537506	322.597137	322.509521	320.700714	322.532501	321.760925
3950	323.053711	322.632751	322.706604	322.561707	322.632751	322.546539	320.749786	322.560577	321.799988
3960	323.079224	322.669525	322.733978	322.608276	322.651337	322.575958	320.713715	322.601898	321.832336
3970	323.106537	322.711487	322.771545	322.626556	322.698517	322.609375	320.789429	322.638672	321.865021
3980	323.157593	322.734467	322.80072	322.683075	322.729126	322.642334	320.854584	322.659546	321.900513
3990	323.204498	322.767334	322.837677	322.723389	322.755219	322.674286	320.850098	322.704071	321.934509
4000	323.222443	322.805298	322.866333	322.734589	322.79007	322.704193	320.884705	322.734192	321.967255
4010	323.235626	322.824982	322.901978	322.773987	322.820526	322.737732	320.955933	322.759552	322.00119
4020	323.274139	322.871765	322.929901	322.821503	322.856598	322.76767	320.984802	322.796204	322.034027
4030	323.314362	322.905853	322.959564	322.869934	322.89563	322.800293	320.977783	322.823883	322.065735
4040	323.352631	322.917023	322.990906	322.869049	322.909729	322.829956	321.038239	322.863098	322.101898
4050	323.353149	322.952942	323.020264	322.909393	322.937378	322.860504	321.098633	322.899048	322.131744
4060	323.390076	322.992401	323.051941	322.954987	322.978607	322.890564	321.094421	322.911621	322.166931
4070	323.421417	323.017059	323.079132	322.999146	322.997345	322.922668	321.150726	322.943329	322.197784
4080	323.452423	323.062653	323.108124	323.019073	323.045807	322.952301	321.190979	322.984161	322.227417
4090	323.457062	323.090088	323.136322	323.027496	323.081177	322.982513	321.182434	323.000793	322.261261
4100	323.502319	323.103088	323.166107	323.06076	323.099091	323.01123	321.23642	323.050659	322.29422
4110	323.546295	323.13504	323.195435	323.10022	323.12323	323.041962	321.301727	323.085052	322.322968
4120	323.583405	323.168213	323.225555	323.110077	323.157715	323.069977	321.328186	323.103973	322.355835
4130	323.588989	323.194885	323.254242	323.149567	323.171814	323.099487	321.319458	323.128998	322.389954
4140	323.640991	323.241119	323.280945	323.198273	323.223267	323.124847	321.384613	323.162537	322.417999
4150	323.678894	323.27298	323.311523	323.24353	323.263062	323.158661	321.429047	323.176361	322.452454
4160	323.703094	323.2901	323.335846	323.258087	323.283203	323.184753	321.419678	323.228119	322.484711
4170	323.736542	323.31369	323.368561	323.27066	323.302887	323.217957	321.463501	323.266846	322.51297
4180	323.753265	323.340668	323.39389	323.307281	323.33017	323.243256	321.530731	323.287109	322.548248
4190	323.755585	323.36322	323.42334	323.345856	323.346893	323.272369	321.539703	323.305359	322.577515
4200	323.784912	323.407959	323.449036	323.38501	323.389374	323.297974	321.571686	323.333557	322.605377
4210	323.820435	323.447693	323.478973	323.37973	323.431732	323.327454	321.603577	323.35083	322.640045
4220	323.857452	323.468353	323.501312	323.415009	323.465515	323.355652	321.644287	323.393402	322.668945
4230	323.874176	323.49707	323.535645	323.444427	323.484985	323.382202	321.658051	323.435486	322.695679
4240	323.896912	323.511078	323.556671	323.478241	323.510651	323.411957	321.707489	323.468323	322.731262
4250	323.926086	323.50946	323.589081	323.477631	323.521118	323.437531	321.7388	323.48822	322.757813
4260	323.943817	323.547363	323.608887	323.515564	323.531158	323.464478	321.731659	323.51239	322.788177
4270	323.963654	323.587585	323.639465	323.558624	323.569824	323.492279	321.792847	323.523407	322.818939
4280	323.994568	323.624786	323.660095	323.60022	323.609375	323.516815	321.834717	323.533966	322.848755
4290	324.005066	323.643311	323.689636	323.618805	323.640686	323.546021	321.860443	323.572876	322.877838
4300	324.028107	323.677277	323.711823	323.641327	323.661102	323.570801	321.866669	323.612579	322.907593
4310	324.065308	323.695892	323.738495	323.688049	323.688507	323.59726	321.927948	323.643158	322.934601
4320	324.093872	323.703735	323.763855	323.71701	323.705292	323.621887	321.983704	323.664886	322.965698
4330	324.117401	323.736481	323.789246	323.742859	323.719635	323.651184	322.001526	323.691406	322.992828
4340	324.150696	323.767792	323.812469	323.776947	323.752594	323.67395	322.009796	323.707367	323.021423
4350	324.163788	323.788025	323.838348	323.781494	323.778687	323.700867	322.05484	323.722198	323.048096
4360	324.185669	323.79245	323.860046	323.792175	323.791443	323.727509	322.097046	323.754791	323.073975
4370	324.21048	323.824341	323.889465	323.819855	323.807831	323.751099	322.132599	323.78064	323.1026
4380	324.221405	323.845978	323.909607	323.853119	323.837555	323.776306	322.122864	323.793182	323.126495
4390	324.24353	323.861969	323.937317	323.88974	323.856476	323.801666	322.187592	323.810486	323.157013
4400	324.271606	323.907104	323.956635	323.911621	323.883026	323.822876	322.235321	323.839905	323.180725
4410	324.272278	323.94696	323.987732	323.924286	323.926453	323.849945	322.256775	323.859283	323.209595
4420	324.305847	323.976807	324.006134	323.954559	323.962341	323.871246	322.21344	323.885681	323.234863
4430	324.332428	323.982697	324.031982	323.970612	323.984406	323.897949	322.27771	323.928986	323.262299
4440	324.351013	324.008453	324.053619	323.987701	323.99118	323.916779	322.341797	323.964722	323.28714
4450	324.372284	324.037994	324.076141	324.012695	324.02301	323.948395	322.385529	323.98587	323.314575
4460	324.400452	324.039612	324.099091	324.03952	324.046753	323.965698	322.377502	323.993378	323.340149
4470	324.412567	324.069214	324.120819	324.041687	324.050446	323.992615	322.383667	324.02536	323.366211
4480	324.426819	324.08432	324.140106	324.073425	324.077698	324.014709	322.444794	324.049133	323.391266
4490	324.45285	324.11322	324.165894	324.108673	324.097046	324.036621	322.483948	324.052399	323.417023
4500	324.470551	324.13205	324.185242	324.131134	324.12616	324.058929	322.481293	324.080688	323.439545
4510	324.487396	324.154266	324.208954	324.156433	324.142334	324.08075	322.488037	324.098694	323.465881
4520	324.502808	324.162506	324.22821	324.188568	324.162109	324.100067	322.529572	324.127136	323.49292
4530	324.529877	324.192657	324.250793	324.185638	324.177002	324.127411	322.574493	324.143555	323.516113
4540	324.533142	324.204773	324.274689	324.220001	324.201935	324.147186	322.567627	324.162903	323.546295
4550	324.572296	324.201263	324.29129	324.241516	324.197906	324.167114	322.60495	324.177612	323.565887
4560	324.606323	324.22287	324.314453	324.251251	324.210693	324.189728	322.645172	324.201935	323.596802
4570	324.628906	324.246277	324.328461	324.271576	324.231873	324.208984	322.658478	324.198914	323.614014
4580	324.6362	324.281921	324.355988	324.299438	324.258575	324.233704	322.671783	324.21109	323.644928
4590	324.657806	324.313354	324.377533	324.295227	324.29541	324.24704	322.719879	324.23291	323.663269
4600	324.66452	324.330322	324.392639	324.327484	324.324341	324.271454	322.753693	324.259796	323.691071
4610	324.673828	324.332031	324.419464	324.356567	324.333313	324.292145	322.75766	324.296661	323.707855
4620	324.704254	324.359131	324.434052	324.374908	324.341492	324.311249	322.810211	324.3255	323.736145
4630	324.72818	324.381805	324.4534	324.392822	324.368439	324.332886	322.850464	324.335297	323.752167
4640	324.747345	324.38092	324.479584	324.416107	324.383148	324.345764	322.872406	324.342804	323.784576
4650	324.769775	324.415314	324.49411	324.442047	324.391571	324.373596	322.842834	324.368988	323.801361
4660	324.788544	324.446686	324.513245	324.438293	324.424744	324.393799	322.899261	324.384766	323.829498
4670	324.792328	324.458282	324.532501	324.466583	324.450043	324.408661	322.944427	324.392914	323.848724
4680	324.803955	324.478424	324.551788	324.490265	324.464966	324.434814	322.993011	324.426727	323.870728
4690	324.813904	324.504425	324.572449	324.504272	324.495178	324.449219	323.016052	324.454254	323.894562
4700	324.83194	324.515686	324.587799	324.519714	324.513367	324.466736	323.002502	324.465424	323.912689
4710	324.863556	324.51828	324.605408	324.533112	324.515961	324.491974	323.040741	324.491058	323.943268
4720	324.891632	324.544037	324.625946	324.556183	324.524811	324.505615	323.082123	324.512848	323.957916
4730	324.910126	324.564728	324.645294	324.55899	324.549377	324.523651	323.123627	324.518524	323.984467
4740	324.918304	324.578949	324.661987	324.597137	324.563385	324.544159	323.141357	324.526917	324.000885
4750	324.92691	324.607117	324.676056	324.631042	324.585175	324.561798	323.130341	324.551361	324.023102
4760	324.940247	324.621033	324.700043	324.653534	324.608215	324.579651	323.167572	324.566589	324.042725
4770	324.958527	324.621948	324.715942	324.660797	324.622681	324.594574	323.203918	324.587402	324.063721
4780	324.965515	324.635986	324.730194	324.677765	324.622559	324.617157	323.235931	324.611633	324.088593
4790	324.971863	324.662933	324.752136	324.696045	324.643646	324.632172	323.227661	324.625	324.104187
4800	324.965271	324.686462	324.768616	324.695129	324.672272	324.650818	323.273285	324.623291	324.128082
4810	324.993744	324.691223	324.782196	324.71814	324.696625	324.670807	323.313812	324.643402	324.147125
4820	325.017944	324.716339	324.801575	324.745361	324.700195	324.684448	323.351685	324.6716	324.165344
4830	325.041962	324.734528	324.819702	324.764893	324.72226	324.703308	323.377289	324.695587	324.188873
4840	325.054932	324.720703	324.835815	324.781403	324.738342	324.724121	323.353241	324.697815	324.208923
4850	325.063202	324.746368	324.853577	324.801727	324.726563	324.737915	323.390076	324.722626	324.228851
4860	325.072174	324.779205	324.866943	324.816895	324.751862	324.75354	323.426666	324.738892	324.247955
4870	325.090881	324.809753	324.883453	324.819824	324.784058	324.773376	323.46228	324.726471	324.266663
4880	325.110962	324.832214	324.905823	324.830414	324.814301	324.788116	323.495605	324.751801	324.284729
4890	325.11441	324.834991	324.916901	324.840607	324.835358	324.801544	323.489929	324.784271	324.306732
4900	325.107361	324.845398	324.92926	324.853607	324.838531	324.821777	323.513519	324.814301	324.326447
4910	325.108215	324.853546	324.949524	324.884949	324.855774	324.837036	323.542389	324.83548	324.346222
4920	325.133698	324.857208	324.965393	324.912354	324.863281	324.852478	323.56662	324.838318	324.36618
4930	325.153046	324.866333	324.976501	324.931183	324.85968	324.867645	323.58783	324.854248	324.379822
4940	325.171722	324.892609	324.995544	324.940521	324.865479	324.883484	323.56839	324.857574	324.406769
4950	325.194244	324.910645	325.010071	324.948486	324.888184	324.899872	323.618713	324.862152	324.423553
4960	325.207855	324.913879	325.018097	324.958435	324.903656	324.920349	323.660767	324.867828	324.437286
4970	325.213196	324.936493	325.03714	324.97406	324.909973	324.929108	323.699158	324.893188	324.463501
4980	325.218689	324.953552	325.057251	324.987427	324.939117	324.94278	323.727844	324.908295	324.475128
4990	325.235413	324.968811	325.066345	324.990601	324.958252	324.963104	323.7164	324.910034	324.493073
5000	325.253052	324.988159	325.079681	324.996735	324.973877	324.977539	323.760773	324.938721	324.516388
5010	325.259155	325.001801	325.097504	324.993378	324.994751	324.987305	323.799469	324.958099	324.530975
5020	325.249115	325.018402	325.11142	325.019928	325.005829	325.005951	323.823334	324.973236	324.547394
5030	325.268127	325.028107	325.120544	325.042938	325.02063	325.020905	323.83667	324.994202	324.567719
5040	325.290253	325.052704	325.136292	325.065582	325.029449	325.029114	323.860199	325.005676	324.583862
5050	325.311554	325.071747	325.154572	325.078156	325.053497	325.04538	323.885071	325.021027	324.597687
5060	325.328003	325.073181	325.163544	325.085938	325.073395	325.066132	323.869385	325.029694	324.61969
5070	325.341431	325.075439	325.177338	325.092041	325.078888	325.075562	323.891907	325.05368	324.635376
5080	325.345978	325.087006	325.191162	325.106812	325.080841	325.086823	323.918518	325.073608	324.649628
5090	325.349976	325.07959	325.205505	325.125977	325.08728	325.104004	323.94754	325.079773	324.665039
5100	325.359558	325.096558	325.215302	325.139801	325.080505	325.12027	323.981598	325.081238	324.686676
5110	325.368164	325.116516	325.229187	325.132965	325.08963	325.129059	324.005615	325.088348	324.701233
5120	325.37674	325.135345	325.24585	325.126495	325.112213	325.140869	324.006683	325.082733	324.712616
5130	325.364166	325.1521	325.254486	325.137177	325.134888	325.159058	324.037048	325.093689	324.733429
5140	325.340637	325.162231	325.26358	325.159668	325.154449	325.171021	324.054657	325.113617	324.752289
5150	325.353394	325.185059	325.279327	325.17746	325.164032	325.179382	324.065887	325.133636	324.763214
5160	325.368896	325.205597	325.293549	325.195587	325.184448	325.195953	324.083618	325.153931	324.780304
5170	325.386688	325.217346	325.301849	325.216858	325.205963	325.207611	324.110992	325.163116	324.799805
5180	325.404724	325.210815	325.312042	325.229584	325.220764	325.222473	324.136139	325.183167	324.811462
5190	325.407379	325.229767	325.325195	325.234802	325.216278	325.228699	324.129364	325.205017	324.825439
5200	325.418854	325.247375	325.340851	325.237183	325.22699	325.24704	324.155548	325.220123	324.842407
5210	325.434326	325.25296	325.349884	325.250366	325.24472	325.258759	324.181641	325.215759	324.858002
5220	325.429779	325.258423	325.358734	325.26886	325.25705	325.268585	324.204956	325.227264	324.873627
5230	325.456482	325.266113	325.367889	325.279999	325.251434	325.276917	324.220703	325.245361	324.889709
5240	325.478851	325.256592	325.384491	325.277283	325.264709	325.292847	324.243195	325.258392	324.899353
5250	325.497925	325.276703	325.396149	325.276215	325.264557	325.305786	324.268311	325.254791	324.914459
5260	325.515808	325.295959	325.404602	325.293427	325.274689	325.314789	324.265137	325.266052	324.935547
5270	325.530731	325.318359	325.406952	325.314911	325.292328	325.323364	324.279846	325.264008	324.949463
5280	325.544525	325.340363	325.423615	325.334137	325.31308	325.336578	324.300446	325.273773	324.956238
5290	325.556763	325.357544	325.438324	325.34906	325.336456	325.352264	324.313385	325.291626	324.973328
5300	325.566132	325.365936	325.447235	325.361694	325.354767	325.360443	324.329529	325.312408	324.992157
5310	325.572083	325.368896	325.452454	325.36731	325.366882	325.367676	324.350677	325.335815	325.000702
5320	325.568573	325.379974	325.463196	325.36853	325.365143	325.377167	324.37619	325.354492	325.015381
5330	325.56955	325.383392	325.475891	325.37674	325.371887	325.393555	324.383667	325.367188	325.032288
5340	325.566345	325.386444	325.485596	325.384644	325.380127	325.405151	324.387024	325.366882	325.044098
5350	325.562378	325.392822	325.49408	325.391449	325.390808	325.412567	324.413147	325.374786	325.050568
5360	325.548431	325.411407	325.505188	325.398987	325.392853	325.415375	324.434174	325.382263	325.068176
5370	325.545349	325.42569	325.515045	325.382629	325.409149	325.430145	324.450867	325.389862	325.088196
5380	325.54895	325.424133	325.524078	325.353577	325.425476	325.445129	324.465881	325.391693	325.09552
5390	325.573029	325.435333	325.529694	325.367188	325.432953	325.453979	324.484558	325.407837	325.106354
5400	325.591766	325.442505	325.540619	325.38205	325.431152	325.460419	324.504913	325.424377	325.122711
5410	325.607971	325.437592	325.551575	325.39859	325.444427	325.467529	324.490448	325.432373	325.137512
5420	325.623535	325.453857	325.560089	325.417084	325.435455	325.480469	324.516968	325.430603	325.146484
5430	325.638306	325.4729	325.566132	325.427002	325.447021	325.491547	324.537109	325.444458	325.157166
5440	325.651764	325.49295	325.573334	325.427246	325.466705	325.500275	324.557373	325.436676	325.172852
5450	325.665222	325.509583	325.584503	325.44342	325.487122	325.508057	324.569275	325.446899	325.188507
5460	325.675903	325.522278	325.592896	325.45752	325.50473	325.51886	324.583008	325.466217	325.194855
5470	325.686401	325.525269	325.599579	325.452606	325.518646	325.529083	324.60379	325.486237	325.20871
5480	325.696472	325.532166	325.607483	325.472168	325.52478	325.534698	324.628906	325.504333	325.221191
5490	325.704865	325.542847	325.615967	325.494659	325.525787	325.541687	324.628326	325.518921	325.233459
5500	325.709625	325.550598	325.622925	325.513275	325.537476	325.553802	324.650055	325.527161	325.243317
5510	325.708893	325.552612	325.630127	325.530487	325.548523	325.562988	324.680145	325.528564	325.253479
5520	325.695892	325.561035	325.638397	325.545258	325.556793	325.570129	324.710022	325.538818	325.270264
5530	325.681183	325.575897	325.646423	325.557983	325.559021	325.57547	324.736481	325.548462	325.278381
5540	325.681061	325.585907	325.65271	325.570496	325.573029	325.584259	324.750031	325.555847	325.288086
5550	325.700165	325.585358	325.65802	325.580475	325.584778	325.594574	324.744965	325.557556	325.29776
5560	325.716217	325.591675	325.666656	325.587738	325.590424	325.602142	324.754974	325.571442	325.312714
5570	325.73053	325.60202	325.673737	325.591949	325.588348	325.60849	324.761017	325.58371	325.324127
5580	325.743317	325.60434	325.679901	325.58728	325.59964	325.616241	324.757263	325.590424	325.332123
5590	325.754822	325.589386	325.68515	325.588593	325.60614	325.624329	324.77951	325.588013	325.33902
5600	325.764648	325.585663	325.693298	325.586273	325.59668	325.630829	324.798676	325.59906	325.352112
5610	325.77243	325.604492	325.699768	325.582855	325.583893	325.637695	324.819489	325.606537	325.367798
5620	325.777496	325.620758	325.705078	325.576935	325.594177	325.645508	324.84259	325.600616	325.374847
5630	325.778961	325.636993	325.710724	325.564575	325.613037	325.65329	324.86261	325.586029	325.381378
5640	325.779236	325.653198	325.718109	325.563904	325.630859	325.659485	324.874969	325.594543	325.388458
5650	325.783661	325.667572	325.723938	325.565308	325.647858	325.664276	324.873932	325.612335	325.404968
5660	325.792511	325.680359	325.728668	325.588257	325.662903	325.672058	324.885254	325.62915	325.417297
5670	325.802307	325.690674	325.735535	325.605804	325.6763	325.679443	324.895782	325.645721	325.423981
5680	325.810242	325.692322	325.741699	325.62088	325.687805	325.685425	324.891937	325.661072	325.42926
5690	325.815521	325.699402	325.74649	325.635101	325.693787	325.690399	324.924408	325.674744	325.438324
5700	325.816956	325.710144	325.751892	325.648743	325.695557	325.69751	324.951477	325.686676	325.453522
5710	325.813751	325.720001	325.758514	325.661957	325.706177	325.704437	324.973846	325.69458	325.463501
5720	325.80899	325.725403	325.763336	325.673798	325.716522	325.709717	324.985229	325.694611	325.472321
5730	325.807617	325.723236	325.768188	325.685669	325.724579	325.7146	324.990204	325.705048	325.476044
5740	325.809357	325.731842	325.774475	325.694885	325.721466	325.721649	324.995392	325.715546	325.486145
5750	325.80957	325.740265	325.779419	325.704773	325.728973	325.727875	325.003448	325.724518	325.498108
5760	325.811005	325.742615	325.784149	325.71405	325.738007	325.732513	325.017181	325.724091	325.507599
5770	325.82486	325.74118	325.790039	325.721741	325.744873	325.73764	325.027435	325.727661	325.515137
5780	325.840698	325.74881	325.794739	325.726379	325.740112	325.744629	325.028015	325.736633	325.523987
5790	325.855225	325.754974	325.7995	325.726746	325.746185	325.749786	325.034302	325.744171	325.533691
5800	325.868652	325.752289	325.805115	325.721741	325.753632	325.75412	325.03656	325.741516	325.542542
5810	325.881165	325.753021	325.809509	325.70224	325.757141	325.760284	325.036469	325.745056	325.548004
5820	325.892853	325.756714	325.814392	325.695435	325.751221	325.766022	325.063202	325.752655	325.555298
5830	325.903839	325.752472	325.819519	325.695007	325.756714	325.770264	325.086517	325.757324	325.567352
5840	325.914185	325.750122	325.823944	325.708344	325.757446	325.77536	325.109558	325.751709	325.5755
5850	325.92392	325.749817	325.829071	325.725128	325.752106	325.781342	325.123077	325.755981	325.58197
5860	325.933105	325.751709	325.833405	325.738983	325.751312	325.785706	325.128937	325.757935	325.586792
5870	325.941803	325.756561	325.838043	325.751434	325.751282	325.790466	325.134338	325.752686	325.595764
5880	325.950043	325.772003	325.842682	325.762848	325.753876	325.796112	325.143036	325.751404	325.605743
5890	325.957825	325.788818	325.847198	325.772919	325.76181	325.800385	325.157776	325.751221	325.612457
5900	325.96524	325.804504	325.851898	325.78125	325.779327	325.805084	325.168945	325.753601	325.618683
5910	325.97226	325.819244	325.856171	325.787506	325.795685	325.810425	325.168304	325.760254	325.624207
5920	325.978912	325.83313	325.860748	325.791077	325.810974	325.814575	325.167511	325.776947	325.633698
5930	325.98526	325.846222	325.865295	325.791748	325.825348	325.819275	325.159088	325.793488	325.640289
5940	325.991302	325.858612	325.869843	325.792053	325.838928	325.824219	325.17157	325.808929	325.646637
5950	325.99704	325.870361	325.874542	325.795593	325.851746	325.828369	325.19339	325.823425	325.652863
5960	326.002533	325.8815	325.879211	325.802948	325.863861	325.833282	325.212341	325.837097	325.661011
5970	326.007751	325.89209	325.884155	325.812378	325.875366	325.837494	325.233063	325.850037	325.666931
5980	326.012756	325.90213	325.88916	325.820801	325.886261	325.841827	325.251282	325.862274	325.671661
5990	326.017517	325.911682	325.894409	325.827484	325.896637	325.846466	325.262115	325.87384	325.678314
6000	326.022064	325.920776	325.900024	325.831787	325.906464	325.850677	325.265808	325.884827	325.68634


==> Figures/validation/longeon13_validation_eta.txt <==
% Timestep Size	0.1 s	0.1 s	0.1 s	0.01 s	0.01 s	0.01 s	0.001 s	0.001 s	0.001 s
% Grid Size	3446	4696	27996	3446	4696	27996	3446	4696	27996
0	0	0	0	0	0	0	0	0	0
10	4.80E-07	2.84E-05	0.0000287	0	2.79E-05	2.83E-05	0	2.82E-05	2.72E-05
20	0.000217375	0.000332415	0.000316	0.000126022	0.000330736	0.000312433	0.000120688	0.000330738	0.000303814
30	0.000842809	0.000852568	0.000834	0.000578806	0.00084942	0.000826951	0.000537432	0.000848957	0.000801838
40	0.001729481	0.001585758	0.00158	0.001169743	0.001579472	0.001569493	0.001090887	0.001577116	0.001522365
50	0.003069803	0.002557001	0.00257	0.001975044	0.002548142	0.002547519	0.001822588	0.002542997	0.002470406
60	0.004970693	0.003756133	0.0038	0.003023304	0.003745792	0.003765443	0.002773274	0.003738314	0.003649009
70	0.007433712	0.005204888	0.00527	0.004329231	0.005190907	0.005228447	0.003979665	0.005176323	0.005061675
80	0.010408242	0.006884005	0.00698	0.005843444	0.006868358	0.006935597	0.005398862	0.006847749	0.00670933
90	0.013806669	0.008810872	0.00894	0.007561565	0.008793574	0.008882116	0.007069542	0.008767352	0.008587487
100	0.017437687	0.010960899	0.0111	0.009483037	0.010942009	0.01106298	0.008936845	0.010906252	0.010694187
110	0.021095503	0.013369712	0.0136	0.011612881	0.013348825	0.013475647	0.010989098	0.013297707	0.013018102
120	0.024719613	0.015976599	0.0162	0.013980974	0.015953917	0.016114486	0.013225795	0.015891014	0.015557059
130	0.028266555	0.018779744	0.0191	0.016552884	0.018756261	0.018956559	0.01570534	0.018678699	0.01829808
140	0.031673897	0.021834567	0.0221	0.019314833	0.021810133	0.022001354	0.018410049	0.021715369	0.021243498
150	0.034882851	0.025071232	0.0254	0.022255033	0.025046583	0.025244856	0.021327609	0.024940824	0.024386458
160	0.038012136	0.028445788	0.0288	0.025356956	0.028419683	0.028640641	0.024404399	0.028286923	0.027681481
170	0.040960755	0.031929236	0.0322	0.028653752	0.031898484	0.031993642	0.027630888	0.031745236	0.030927282
180	0.043806225	0.035323553	0.0356	0.031956136	0.035274647	0.035304692	0.030885182	0.035132181	0.034129422
190	0.046541568	0.03854518	0.0389	0.035279445	0.03847466	0.038648136	0.03405349	0.038335629	0.037370343
200	0.049390629	0.041793224	0.0422	0.038528916	0.041695904	0.041923605	0.037114266	0.041547936	0.04055804
210	0.052392084	0.0451531	0.0455	0.041749019	0.045033265	0.045180284	0.040175017	0.044887453	0.043715745
220	0.055582717	0.048394438	0.0488	0.044911835	0.048260465	0.048414934	0.043124404	0.048129316	0.046860345
230	0.058715425	0.051598664	0.052	0.048031375	0.051447514	0.051606882	0.046013106	0.051315412	0.04995605
240	0.061748236	0.054806944	0.0552	0.051015124	0.054625168	0.054780409	0.048847854	0.054478757	0.053031344
250	0.064984173	0.057966776	0.0583	0.053766716	0.057779692	0.057918824	0.051616333	0.057655126	0.056076806
260	0.068072692	0.061035279	0.0615	0.0565717	0.060823269	0.06102515	0.054250639	0.060690105	0.059087206
270	0.071029753	0.06414102	0.0646	0.059407383	0.063908123	0.064111918	0.056806684	0.063774698	0.06207636
280	0.074049354	0.067295536	0.0676	0.062166236	0.06703113	0.067149706	0.059533507	0.06688235	0.065031171
290	0.077086166	0.070310906	0.0707	0.065027311	0.070072927	0.070164271	0.062135868	0.069960415	0.067934029
300	0.079901531	0.073259227	0.0737	0.068085589	0.072970331	0.073176898	0.064771451	0.072836272	0.070823312
310	0.082786746	0.076291591	0.0767	0.070959985	0.075992055	0.076146223	0.067503668	0.075860262	0.073713869
320	0.085738659	0.079346009	0.0797	0.073828809	0.07900545	0.079085738	0.070315592	0.07885848	0.076535776
330	0.088639461	0.082273044	0.0827	0.076886103	0.081948914	0.082027182	0.072953418	0.081828155	0.07936357
340	0.091183297	0.085093044	0.0856	0.079844281	0.084753647	0.084912449	0.075619116	0.084632121	0.082185775
350	0.093800843	0.087988973	0.0885	0.082799174	0.087623224	0.087818421	0.07842686	0.087495267	0.084964745
360	0.096486375	0.091003351	0.0914	0.085468665	0.090600006	0.090664715	0.081136733	0.090454362	0.087739974
370	0.098888703	0.093917102	0.0943	0.088310063	0.093539678	0.093524337	0.08386495	0.093402274	0.090470709
380	0.101450913	0.096663989	0.0971	0.091132194	0.096271887	0.096361533	0.086302206	0.096144371	0.093225628
390	0.104219988	0.099416122	0.1	0.093613192	0.098995708	0.099184141	0.088874102	0.098869279	0.095943637
400	0.107050642	0.102326646	0.103	0.096177101	0.101830639	0.101986401	0.091517016	0.101682901	0.098651022
410	0.109714225	0.105400652	0.106	0.098963052	0.104934283	0.104785748	0.093868204	0.104776286	0.101346917
420	0.112459838	0.108152419	0.108	0.101500191	0.107704915	0.107582703	0.096160971	0.107567824	0.104043387
430	0.115339056	0.110759094	0.111	0.103893891	0.110313982	0.11036209	0.098626643	0.110182755	0.10673105
440	0.118343197	0.113451846	0.114	0.10650634	0.112957358	0.113150485	0.101135537	0.112813607	0.109391406
450	0.121116132	0.116441555	0.117	0.109247126	0.115822613	0.115915664	0.103397995	0.115640417	0.11206951
460	0.12409436	0.119351216	0.12	0.111900561	0.118861914	0.118661605	0.105689511	0.1186959	0.114737198
470	0.126844987	0.122096695	0.122	0.114672653	0.121545471	0.121446207	0.108090371	0.12137647	0.117385119
480	0.129795909	0.124726661	0.125	0.117535986	0.124224924	0.124173552	0.110636935	0.124062523	0.120020658
490	0.132530272	0.12741974	0.128	0.120079704	0.126847178	0.126954839	0.113183506	0.126670539	0.122696914
500	0.1351825	0.130332395	0.131	0.122986123	0.129756331	0.129689962	0.115712874	0.129552096	0.125348076
510	0.137839302	0.133099109	0.134	0.125796303	0.132549837	0.132461667	0.118339136	0.132345811	0.128006533
520	0.140875518	0.135724172	0.136	0.128287613	0.135194883	0.135193259	0.120773166	0.134995922	0.130627751
530	0.14372544	0.138475642	0.139	0.130957201	0.137878448	0.137945145	0.123252764	0.137656942	0.133289486
540	0.146365121	0.141444668	0.142	0.133825615	0.140851393	0.140697479	0.126015037	0.140598401	0.135927647
550	0.149332806	0.144099325	0.145	0.136476964	0.143517688	0.143438995	0.128391922	0.143292293	0.138570711
560	0.151985928	0.146872714	0.147	0.139390454	0.146296382	0.146200687	0.13076809	0.146053568	0.141207725
570	0.154764533	0.149481893	0.15	0.142219275	0.148889318	0.148939565	0.133217007	0.148646533	0.143850446
580	0.158104941	0.152429774	0.153	0.144906744	0.151780665	0.151643172	0.135896131	0.151455045	0.146487355
590	0.160915121	0.155147463	0.156	0.147525042	0.154499933	0.15438579	0.138421401	0.154219255	0.149115011
600	0.163468331	0.157962278	0.158	0.150409192	0.157345504	0.157086089	0.140942827	0.157043248	0.151724786
610	0.16637744	0.160803601	0.161	0.153767362	0.160177305	0.159841418	0.143509388	0.15985398	0.154329836
620	0.168981075	0.163610056	0.164	0.156460106	0.163003653	0.162560493	0.14613843	0.162674859	0.156926915
630	0.171913549	0.166296527	0.167	0.159118086	0.165659517	0.165261775	0.148556441	0.165313542	0.159535259
640	0.174798205	0.168958545	0.169	0.161856875	0.168364823	0.168022901	0.151105672	0.168016955	0.162165761
650	0.177529916	0.171834454	0.172	0.164400399	0.171105698	0.170724899	0.154088765	0.17069824	0.164785057
660	0.180608243	0.174964026	0.175	0.167313963	0.174297392	0.173450142	0.156784177	0.173859298	0.167410687
670	0.183632597	0.177743182	0.178	0.170073748	0.17712	0.176164165	0.15911597	0.176691443	0.169973791
680	0.186907127	0.180375993	0.18	0.172756478	0.179810122	0.178932205	0.161606759	0.179415852	0.172622502
690	0.190032169	0.1831837	0.183	0.175618753	0.182415679	0.181628004	0.164118662	0.1819693	0.175217927
700	0.192854255	0.186190486	0.186	0.178405121	0.185540736	0.184403256	0.166477636	0.185015067	0.177826256
710	0.196332499	0.188842833	0.189	0.181674495	0.188204482	0.18708238	0.169172406	0.187755406	0.18046765
720	0.199284062	0.191699281	0.191	0.184690475	0.191019818	0.189899012	0.171674713	0.190518305	0.18304193
730	0.202473953	0.194908679	0.194	0.187312141	0.19414705	0.192596167	0.17406556	0.193459541	0.185741857
740	0.205536321	0.197810665	0.197	0.190511689	0.197172284	0.195382774	0.176766753	0.196641892	0.188316464
750	0.208595425	0.20048736	0.2	0.193390563	0.199858323	0.198051348	0.179342777	0.199320152	0.191023067
760	0.212083086	0.203274399	0.202	0.196550533	0.202588826	0.200828493	0.182273418	0.202028871	0.193616748
770	0.215911821	0.206361458	0.205	0.199639708	0.205623716	0.203615069	0.184895724	0.204931155	0.196260527
780	0.21837984	0.209321812	0.208	0.202475742	0.208657101	0.206327811	0.187617034	0.208026394	0.198894709
790	0.221395433	0.212208301	0.211	0.205659479	0.211514369	0.209083423	0.190090716	0.210857376	0.20154646
800	0.224018008	0.215159327	0.214	0.209585667	0.214380935	0.211930081	0.19310461	0.213701591	0.204223633
810	0.227244407	0.218052566	0.216	0.212456658	0.217405006	0.214656383	0.195802733	0.216791168	0.206861198
820	0.229662359	0.220530525	0.219	0.215305731	0.219983339	0.217362046	0.198304147	0.219397739	0.209521845
830	0.232572749	0.223253816	0.222	0.217742965	0.222532138	0.220274225	0.201238021	0.221846908	0.212144256
840	0.235643104	0.226153895	0.225	0.220393792	0.225443497	0.222944662	0.203910232	0.224682495	0.214875057
850	0.238728508	0.228765368	0.228	0.223465875	0.228147238	0.225761309	0.206786871	0.227468655	0.217433661
860	0.241201952	0.231543988	0.23	0.225826755	0.230858907	0.228600264	0.209639698	0.230098262	0.220167771
870	0.243883774	0.234806597	0.233	0.228705838	0.234108642	0.231282398	0.213104859	0.233110696	0.222845078
880	0.247142345	0.237488255	0.236	0.231594518	0.236870527	0.23409605	0.215382323	0.236125246	0.225461513
890	0.249736741	0.240388781	0.239	0.23497425	0.239841893	0.236975282	0.217705041	0.238885894	0.228102639
900	0.2532444	0.242989436	0.242	0.237374052	0.242382646	0.239672527	0.220440403	0.241614357	0.230855882
910	0.255997986	0.245848134	0.244	0.239871487	0.24520354	0.242555425	0.222881585	0.244351208	0.233422041
920	0.258604735	0.248752221	0.247	0.243021548	0.248113349	0.245289013	0.225626782	0.247176737	0.23612538
930	0.261068732	0.251584589	0.25	0.245930552	0.250871778	0.248099953	0.227942839	0.249981254	0.238800749
940	0.264505059	0.254172862	0.253	0.24919191	0.253575563	0.251033455	0.230677605	0.252785385	0.24142848
950	0.267066002	0.257080078	0.256	0.251956642	0.256361395	0.253715217	0.233241573	0.255396664	0.244154736
960	0.26967898	0.26013267	0.259	0.254563302	0.259542704	0.256605893	0.235404015	0.258512497	0.246843204
970	0.272725731	0.262862295	0.261	0.257378072	0.262204766	0.25941509	0.23807697	0.261257231	0.249464974
980	0.275314033	0.266059428	0.264	0.260395676	0.265368789	0.262256652	0.240243644	0.264107555	0.252248794
990	0.277893573	0.268960357	0.267	0.263053	0.268260479	0.265120238	0.243018821	0.267224282	0.254888564
1000	0.281085223	0.271844655	0.27	0.265886903	0.271266937	0.267957985	0.2456536	0.270225018	0.257565022
1010	0.284114391	0.274436951	0.273	0.268511862	0.273856968	0.27080372	0.248090163	0.272887796	0.260316432
1020	0.286818564	0.277282745	0.276	0.271672696	0.276632696	0.273606926	0.25099507	0.275562286	0.263010114
1030	0.289706767	0.280380577	0.279	0.274042159	0.279732764	0.276483536	0.253209531	0.278533638	0.265656978
1040	0.292722881	0.283209354	0.281	0.276486784	0.282626212	0.279261887	0.255933702	0.28152287	0.268457919
1050	0.295506924	0.286173314	0.284	0.279912829	0.285407096	0.282176971	0.258664817	0.284252971	0.271042556
1060	0.298657954	0.289051086	0.287	0.282537073	0.288420796	0.285036892	0.260795057	0.287275225	0.273886979
1070	0.301561981	0.292082816	0.29	0.285611928	0.29141596	0.28790471	0.263422519	0.290147573	0.276478499
1080	0.304275393	0.295148075	0.293	0.288364649	0.294508994	0.290802836	0.265811473	0.29327172	0.279268503
1090	0.307195842	0.298287243	0.296	0.291365325	0.297454655	0.293586314	0.268476129	0.296206445	0.281952113
1100	0.309974968	0.300959975	0.299	0.293615043	0.300376594	0.296593398	0.270571887	0.299342006	0.28469035
1110	0.313195288	0.303802848	0.302	0.296834946	0.303192168	0.299315661	0.27331084	0.3019481	0.28737545
1120	0.315766752	0.306717873	0.305	0.299953461	0.306082875	0.302229196	0.275473505	0.304846436	0.290023446
1130	0.318497926	0.309773415	0.307	0.302417248	0.309045255	0.305119544	0.277914137	0.30773443	0.292851597
1140	0.321701109	0.312652498	0.31	0.305094182	0.312075406	0.308006555	0.280579627	0.310832262	0.29548794
1150	0.324647069	0.315510511	0.313	0.307933271	0.3148368	0.310913801	0.282607377	0.313561529	0.298282564
1160	0.327267557	0.318745941	0.316	0.310813844	0.318134576	0.313849002	0.285496384	0.316546857	0.300966233
1170	0.3308267	0.321750402	0.319	0.313517809	0.321055621	0.316668093	0.287398666	0.319653094	0.303734779
1180	0.333675325	0.32487011	0.322	0.316788375	0.324309677	0.319607735	0.290055752	0.32278499	0.30649209
1190	0.336417884	0.327554703	0.325	0.319583267	0.326946527	0.322476506	0.292474747	0.325728744	0.309229642
1200	0.339913309	0.330473453	0.328	0.322331697	0.32980746	0.32533887	0.294797331	0.328483641	0.311950713
1210	0.342885554	0.333429486	0.331	0.324865699	0.332745165	0.328314871	0.297388613	0.331391156	0.31472829
1220	0.345501959	0.33642152	0.334	0.328288496	0.33575654	0.33121109	0.299554676	0.334324956	0.317429632
1230	0.348731935	0.339529902	0.337	0.331025511	0.338941306	0.334096491	0.302419901	0.337367088	0.320229024
1240	0.351661146	0.342339665	0.339	0.33353734	0.34169656	0.336937189	0.304822624	0.340323806	0.322863758
1250	0.354724169	0.34543094	0.342	0.336955518	0.344848007	0.339881241	0.307175189	0.343169779	0.325650126
1260	0.357467502	0.348426938	0.345	0.339678854	0.347710192	0.342809081	0.309336811	0.346277565	0.328419447
1270	0.36093238	0.351425588	0.348	0.342313886	0.350785404	0.34563148	0.31212604	0.349307984	0.33113265
1280	0.363994807	0.3540999	0.351	0.345341504	0.353512973	0.348608553	0.314680904	0.352184981	0.333847404
1290	0.366621256	0.35730505	0.354	0.348390698	0.356623232	0.35148856	0.316677809	0.354892701	0.336599022
1300	0.370301694	0.36010462	0.357	0.351201266	0.359480321	0.354373664	0.319602847	0.358112931	0.339373618
1310	0.373063594	0.36352849	0.36	0.353856593	0.362813503	0.357336044	0.322095364	0.360915214	0.342036426
1320	0.375830144	0.366265208	0.363	0.357101113	0.365677893	0.360277355	0.324507773	0.364294171	0.344804853
1330	0.379322588	0.369091779	0.366	0.360158086	0.36847052	0.363114148	0.326444626	0.367018491	0.347536534
1340	0.382225305	0.372093916	0.369	0.36268428	0.371442258	0.365952194	0.329463959	0.369830161	0.350271851
1350	0.384993792	0.375199735	0.372	0.366112739	0.374475181	0.368954837	0.331993729	0.372815549	0.353057742
1360	0.388443798	0.378397614	0.374	0.368800372	0.377632976	0.371887982	0.334374875	0.375953376	0.355736554
1370	0.39136979	0.381040484	0.377	0.3716667	0.380495787	0.374730766	0.336479038	0.379128516	0.358537108
1380	0.393992126	0.383831233	0.38	0.374738187	0.383231431	0.377634674	0.339341402	0.381710738	0.361348778
1390	0.397426873	0.386952847	0.383	0.377918929	0.386209667	0.380583435	0.341800898	0.384527713	0.363987774
1400	0.400167555	0.390001208	0.386	0.380638629	0.3893843	0.383478135	0.344407976	0.387702405	0.366723657
1410	0.403079838	0.393005222	0.389	0.383654535	0.392274916	0.386399448	0.346614808	0.390684843	0.36956948
1420	0.406509429	0.395769536	0.392	0.386316657	0.395155042	0.389307678	0.34927094	0.393743336	0.372305095
1430	0.40940991	0.398668855	0.395	0.389031261	0.398049831	0.392223477	0.351997733	0.396448284	0.374984056
1440	0.412139773	0.401827812	0.398	0.39218536	0.401173592	0.395128161	0.354625404	0.399360955	0.37780571
1450	0.41515097	0.40468806	0.401	0.395511836	0.404057562	0.398048222	0.356686622	0.402452141	0.380588174
1460	0.417820573	0.407888979	0.404	0.398164451	0.40709573	0.400931805	0.359889656	0.405323327	0.383260399
1470	0.42124784	0.410508603	0.407	0.40074876	0.409930646	0.403810263	0.362160414	0.408482224	0.386029989
1480	0.423936248	0.413552821	0.41	0.403854042	0.412827283	0.40670985	0.364476472	0.41109556	0.388768226
1490	0.427803516	0.416574776	0.413	0.406305224	0.415984035	0.409581751	0.366776884	0.414237082	0.391500026
1500	0.430357814	0.419341892	0.415	0.409838796	0.418704093	0.412487924	0.369776607	0.41712594	0.394150734
1510	0.433912337	0.422400951	0.418	0.412297964	0.421772301	0.415377527	0.372202873	0.419954002	0.396917492
1520	0.436635524	0.425289422	0.421	0.416023225	0.424652934	0.418260306	0.374532431	0.422985822	0.399667352
1530	0.439357072	0.428245574	0.424	0.418653786	0.427647412	0.421158463	0.376625657	0.42591238	0.402449697
1540	0.442730278	0.430980921	0.427	0.421955198	0.430360109	0.424038738	0.379668564	0.428797185	0.405111462
1550	0.445208848	0.434176117	0.43	0.424821675	0.433603495	0.426942229	0.382011354	0.431556344	0.407831579
1560	0.44859758	0.436980695	0.433	0.427390099	0.43636179	0.429794997	0.384058833	0.434745252	0.410525262
1570	0.451260269	0.439837009	0.436	0.430767328	0.439282387	0.43266201	0.386643738	0.437543988	0.413224548
1580	0.454299748	0.442716599	0.439	0.433380425	0.442060977	0.435551822	0.389535069	0.440362126	0.415931821
1590	0.457217216	0.445753962	0.442	0.436664969	0.445233107	0.438456446	0.391918302	0.443276852	0.418620437
1600	0.459953159	0.448655367	0.444	0.439324498	0.448059648	0.441341072	0.393991292	0.446266443	0.421352178
1610	0.463246584	0.451429278	0.447	0.441769719	0.450828969	0.444181114	0.396871805	0.449150562	0.42401886
1620	0.465931416	0.454312563	0.45	0.445148021	0.453736067	0.447058618	0.399108738	0.451932013	0.426729023
1630	0.468773127	0.457303196	0.453	0.447678775	0.456719935	0.449905366	0.401375055	0.454800814	0.429441124
1640	0.472001433	0.460188985	0.456	0.450842291	0.45960626	0.452772588	0.404361308	0.457797557	0.432120174
1650	0.474480659	0.462950021	0.459	0.453534156	0.462363392	0.455600679	0.406907827	0.460668772	0.434799135
1660	0.477871627	0.465803772	0.462	0.455986351	0.465122908	0.45841974	0.409650087	0.463408083	0.437442899
1670	0.480401337	0.468750834	0.464	0.459360898	0.468145728	0.461201429	0.411592931	0.466305375	0.440160841
1680	0.483895361	0.471650571	0.467	0.461796105	0.471103609	0.464004666	0.414472163	0.469239056	0.442829758
1690	0.486210823	0.474244148	0.47	0.464753002	0.473675698	0.466829389	0.416430056	0.472078443	0.445492715
1700	0.489000201	0.477518529	0.473	0.467691511	0.476784319	0.469646782	0.419515461	0.474682987	0.448134571
1710	0.492149919	0.480272591	0.476	0.470228493	0.47969386	0.472456157	0.421569407	0.477967024	0.45079419
1720	0.494829386	0.482938498	0.479	0.473347157	0.482352227	0.47523582	0.424676746	0.480680734	0.453447968
1730	0.497980893	0.485749304	0.482	0.476188749	0.485106856	0.478047937	0.427112669	0.483340204	0.456047863
1740	0.500622988	0.488818467	0.484	0.47865054	0.488271892	0.480834067	0.429163545	0.486181021	0.458662122
1750	0.503985882	0.491457045	0.487	0.481906176	0.490922868	0.483612746	0.43206352	0.489216954	0.461313814
1760	0.506513357	0.49412328	0.49	0.484340191	0.493550032	0.486354291	0.434422374	0.491816491	0.463919908
1770	0.509096563	0.497292042	0.493	0.487582266	0.496603906	0.489196926	0.436470956	0.494523615	0.466547489
1780	0.5121966	0.499918103	0.496	0.49000439	0.499372363	0.491975397	0.439410865	0.497638583	0.469184846
1790	0.514872074	0.502478302	0.498	0.492983997	0.501928747	0.494766057	0.441729546	0.500264406	0.471785188
1800	0.518123507	0.505540431	0.501	0.495774329	0.504838884	0.497490346	0.443811625	0.502839029	0.474440783
1810	0.520690262	0.508260727	0.504	0.498298317	0.507697105	0.50029701	0.446966857	0.505899191	0.477038652
1820	0.523592889	0.510910332	0.507	0.501458466	0.510363936	0.502977192	0.449038237	0.508598208	0.479628891
1830	0.52634877	0.513670027	0.51	0.504144609	0.513053417	0.505729675	0.450984865	0.511232257	0.482234865
1840	0.529005766	0.516586125	0.512	0.507094502	0.516080916	0.508453608	0.454050481	0.513992071	0.484780043
1850	0.532130182	0.519190311	0.515	0.509762585	0.518665791	0.511152804	0.456192672	0.516876996	0.48741883
1860	0.534583926	0.52186197	0.518	0.512214541	0.521307945	0.513839602	0.458460987	0.519481719	0.490039706
1870	0.537895679	0.524858236	0.521	0.515421093	0.524111688	0.516576648	0.461133927	0.522139609	0.492612422
1880	0.540303826	0.527404845	0.523	0.51770097	0.526863217	0.519323528	0.463374317	0.525124431	0.495217264
1890	0.543413103	0.530023456	0.526	0.520792305	0.529495835	0.522010028	0.465505868	0.527668417	0.497760743
1900	0.545896709	0.53283906	0.529	0.523492396	0.532251298	0.524767816	0.468165517	0.530288637	0.500338376
1910	0.548670232	0.535573542	0.532	0.525948048	0.534986019	0.527394056	0.470609158	0.533063054	0.502883434
1920	0.55170548	0.538199782	0.534	0.529055715	0.537691653	0.530069113	0.472695321	0.535843968	0.505415201
1930	0.55429399	0.540792882	0.537	0.531363487	0.540247917	0.532775223	0.475584835	0.538420022	0.50796473
1940	0.557209969	0.543673873	0.54	0.534626901	0.543109357	0.535380244	0.477836937	0.541010618	0.510495067
1950	0.559758544	0.546231866	0.542	0.536994994	0.545672297	0.538034141	0.479746461	0.543876231	0.513108373
1960	0.562764168	0.54871583	0.545	0.539683402	0.548196316	0.540672779	0.482548296	0.546441674	0.515612662
1970	0.565353572	0.551609576	0.548	0.542610884	0.55107373	0.543280065	0.484694541	0.54889226	0.518128157
1980	0.568132043	0.554138422	0.55	0.545058191	0.553645492	0.545950294	0.486699134	0.551800966	0.520621717
1990	0.570776284	0.556627154	0.553	0.548070908	0.556060016	0.548566043	0.489554614	0.554301798	0.523178518
2000	0.573270261	0.559499443	0.556	0.550423324	0.558854461	0.551181495	0.491667956	0.556793511	0.525632977
2010	0.575957894	0.562032998	0.558	0.553532124	0.561534107	0.553811312	0.493879557	0.559658825	0.528163373
2020	0.578416169	0.564440131	0.561	0.556036174	0.563908398	0.5564273	0.496634483	0.562188983	0.530648172
2030	0.581425965	0.567365646	0.564	0.558588326	0.566643834	0.55905962	0.498746246	0.564571738	0.533174634
2040	0.583816886	0.569934666	0.566	0.561423838	0.569437027	0.561665237	0.500789881	0.56748122	0.535635829
2050	0.586736858	0.572342873	0.569	0.563997924	0.571772039	0.56420958	0.503672481	0.570064127	0.538117707
2060	0.589379668	0.575034797	0.572	0.566748202	0.57442683	0.566758871	0.505651891	0.572456598	0.540557623
2070	0.591802478	0.577752352	0.574	0.569292128	0.577253997	0.569330513	0.507638991	0.575129688	0.543009996
2080	0.594663799	0.580138147	0.577	0.572101533	0.579601109	0.571899772	0.510264337	0.577862442	0.54544276
2090	0.597125649	0.582698345	0.579	0.574560642	0.582128644	0.574510336	0.512040496	0.580229044	0.547908723
2100	0.59986949	0.585511684	0.582	0.577327311	0.585018158	0.577105761	0.514169216	0.582773626	0.550314188
2110	0.602189481	0.587851942	0.584	0.579796731	0.587321222	0.579631507	0.516692877	0.58559531	0.552765012
2120	0.605317533	0.590422034	0.587	0.582049608	0.589840949	0.582107127	0.518901289	0.58790648	0.555224419
2130	0.607426584	0.593135238	0.59	0.584873676	0.59266603	0.584630907	0.52104187	0.590465128	0.55763936
2140	0.610556901	0.595469475	0.592	0.587198377	0.594948411	0.587123632	0.523809135	0.593177736	0.560074985
2150	0.612789452	0.597962797	0.595	0.590123177	0.597395301	0.589654744	0.525856733	0.595476747	0.562471986
2160	0.615629017	0.600706458	0.597	0.592474461	0.600256503	0.592244148	0.528153956	0.597957015	0.564864039
2170	0.618106067	0.602924764	0.6	0.594938636	0.602454066	0.5947451	0.530682266	0.600720942	0.567231178
2180	0.620688915	0.605441511	0.602	0.597723186	0.604897738	0.597182453	0.532751799	0.602919042	0.56966114
2190	0.623197794	0.608139694	0.605	0.599955738	0.607679963	0.599619269	0.535448253	0.605405867	0.572020233
2200	0.625841379	0.610373974	0.607	0.60300976	0.609890878	0.60212332	0.537573874	0.608138382	0.574419796
2210	0.628146589	0.612836957	0.61	0.605035901	0.612305284	0.604598582	0.539546549	0.610335231	0.576831222
2220	0.630994022	0.615467429	0.612	0.60800463	0.614885509	0.607035518	0.542161405	0.612763822	0.579213083
2230	0.633015633	0.61775291	0.615	0.610215664	0.617290974	0.609500647	0.54435575	0.615382433	0.581605613
2240	0.635986626	0.620100677	0.617	0.612658024	0.619591117	0.611992061	0.546346307	0.617670655	0.583993256
2250	0.637888432	0.622775853	0.62	0.615262032	0.622152269	0.614403665	0.548970819	0.619996309	0.586331189
2260	0.640936911	0.625037313	0.622	0.617637336	0.624581397	0.616831005	0.550835133	0.622602344	0.588710606
2270	0.64283514	0.627343714	0.625	0.620241821	0.62682569	0.619175076	0.553085685	0.624927163	0.591078281
2280	0.645762622	0.630040944	0.627	0.622708976	0.629430234	0.621648908	0.555513024	0.627207279	0.593341649
2290	0.647668242	0.632234216	0.629	0.625209451	0.631813586	0.624034345	0.557434618	0.62983191	0.595661819
2300	0.650491595	0.634581566	0.632	0.627605379	0.63405329	0.626421094	0.559846222	0.632116497	0.597967029
2310	0.652473867	0.637200177	0.634	0.630191624	0.636646986	0.628785789	0.562075555	0.634397268	0.600275874
2320	0.655255079	0.639399052	0.637	0.632445335	0.638982236	0.631194413	0.56415236	0.636982143	0.602630258
2330	0.657258153	0.641768098	0.639	0.635134816	0.641248286	0.633464277	0.566756427	0.639241517	0.604894757
2340	0.659960747	0.644239247	0.641	0.637179017	0.643721223	0.635855377	0.56859374	0.641548812	0.607185364
2350	0.661976039	0.646479905	0.644	0.639989614	0.64604938	0.638234913	0.57087177	0.64400512	0.609489977
2360	0.664623618	0.648825347	0.646	0.641883433	0.648319185	0.64055717	0.573100269	0.646280169	0.611739635
2370	0.666703224	0.651143014	0.648	0.644864976	0.650652885	0.642861128	0.575294852	0.648578942	0.614032269
2380	0.669327199	0.653471589	0.651	0.646592855	0.65300554	0.645165801	0.577230036	0.650884986	0.616333604
2390	0.671419084	0.655788481	0.653	0.64956373	0.655294776	0.647479832	0.579783976	0.653217971	0.618625283
2400	0.673960626	0.658056676	0.656	0.651237488	0.657560587	0.649791598	0.581510723	0.655524731	0.620796561
2410	0.676036477	0.660447061	0.658	0.65420115	0.659954309	0.652083635	0.584124625	0.657760203	0.623037517
2420	0.678495228	0.662678003	0.66	0.655879915	0.662193656	0.654389203	0.586051762	0.660146177	0.625305355
2430	0.680588543	0.664929688	0.662	0.658843935	0.664433539	0.656633198	0.587968051	0.662372887	0.627575576
2440	0.683022857	0.667316198	0.665	0.660543442	0.666842759	0.658890963	0.590594351	0.664597094	0.629708111
2450	0.685173571	0.669509113	0.667	0.663420618	0.669047952	0.661115408	0.592519879	0.666998506	0.631910741
2460	0.687545717	0.671748042	0.669	0.665099144	0.671271384	0.663399339	0.594526052	0.669182897	0.634143353
2470	0.689718902	0.674034357	0.671	0.66793263	0.67358619	0.665642679	0.59691751	0.671384215	0.636348248
2480	0.691980243	0.676166058	0.674	0.669630587	0.675715327	0.667839825	0.598885715	0.67368269	0.638511062
2490	0.694197774	0.678440392	0.676	0.672472715	0.677949786	0.670024514	0.600753307	0.675804853	0.640689552
2500	0.696316898	0.680651367	0.678	0.674153328	0.680227757	0.672206879	0.603205442	0.678031087	0.642812192
2510	0.698613822	0.682777345	0.68	0.676976979	0.682319999	0.674448013	0.604926586	0.680298686	0.644969344
2520	0.700659215	0.68504566	0.683	0.678595424	0.684519172	0.676604033	0.606775105	0.682370126	0.647101045
2530	0.703056097	0.68720293	0.685	0.681392312	0.686782122	0.678792179	0.609304368	0.684555352	0.649243951
2540	0.705040574	0.689368427	0.687	0.682945967	0.688888073	0.680942774	0.611046374	0.686816573	0.651364625
2550	0.707430005	0.69158566	0.689	0.685797334	0.691087842	0.683040023	0.613021791	0.688901782	0.653482556
2560	0.70936352	0.693711936	0.691	0.687312305	0.693299294	0.685240149	0.615439892	0.691085517	0.65560025
2570	0.711700916	0.695829749	0.694	0.690206826	0.695382297	0.687429845	0.617127955	0.693300605	0.657750428
2580	0.713644505	0.698018551	0.696	0.691679478	0.697538972	0.689546287	0.619421124	0.69535172	0.659868181
2590	0.715857744	0.700073302	0.698	0.694546938	0.699694276	0.691611469	0.621439934	0.697486162	0.661960661
2600	0.717880189	0.70210588	0.7	0.695992172	0.701678038	0.693686426	0.62336421	0.699651837	0.664036274
2610	0.719992161	0.704318106	0.702	0.698765039	0.703838289	0.695832849	0.625518858	0.70160538	0.666093886
2620	0.722107828	0.706338942	0.704	0.700248182	0.70599544	0.697962165	0.627410948	0.703742385	0.668148696
2630	0.724208415	0.708331287	0.706	0.702883184	0.707908213	0.700025499	0.629066229	0.705940723	0.670204341
2640	0.726266801	0.710484743	0.709	0.704534173	0.710047543	0.702076316	0.631451309	0.707795739	0.672256529
2650	0.728396893	0.712537229	0.711	0.706947029	0.712164342	0.704159975	0.633127391	0.709908843	0.674299657
2660	0.730342984	0.714552999	0.713	0.708803594	0.714103162	0.706246912	0.635346413	0.712016821	0.67632103
2670	0.732519031	0.716636598	0.715	0.710985065	0.716201305	0.708309472	0.637243629	0.713926971	0.678359866
2680	0.734465897	0.718832552	0.717	0.712974489	0.718308508	0.710354447	0.638948679	0.716028512	0.680407047
2690	0.736465454	0.720772684	0.719	0.715044141	0.720346808	0.712358117	0.641335905	0.718109667	0.682412505
2700	0.738587439	0.722799182	0.721	0.717045724	0.722346246	0.714331806	0.642834425	0.720147312	0.684414446
2710	0.740282953	0.724889159	0.723	0.719091654	0.724411011	0.716341257	0.645351231	0.722155452	0.686375141
2720	0.742614806	0.726903856	0.725	0.721128881	0.726507246	0.71835202	0.646989226	0.72418201	0.688347757
2730	0.744196773	0.728845716	0.727	0.723083198	0.728424728	0.720383346	0.648974955	0.726258159	0.69032836
2740	0.746554375	0.730840564	0.729	0.725272775	0.730404139	0.722384393	0.651143909	0.728174329	0.692325234
2750	0.748256385	0.732919633	0.731	0.726941824	0.732512474	0.724319339	0.652837217	0.730135918	0.694339871
2760	0.750612974	0.734809339	0.733	0.729454935	0.734394968	0.726279497	0.655336797	0.732230365	0.696318984
2770	0.752113402	0.736709714	0.735	0.730846941	0.736285746	0.728233695	0.656909823	0.734116495	0.698266566
2780	0.754679322	0.738744259	0.737	0.733463168	0.738353252	0.730189145	0.659371495	0.736014843	0.700192869
2790	0.755974948	0.74063623	0.739	0.734801471	0.740235806	0.732164741	0.660955548	0.738103151	0.702118814
2800	0.758522809	0.742515504	0.741	0.737295508	0.742109656	0.734097779	0.662982762	0.739940345	0.704057693
2810	0.75983417	0.74460119	0.743	0.738783836	0.744212866	0.735956311	0.665081024	0.741853952	0.705998719
2820	0.762134314	0.746466577	0.745	0.741217554	0.746052742	0.737865508	0.666841865	0.74384737	0.707945049
2830	0.763623595	0.748342812	0.747	0.742588103	0.747975826	0.739774942	0.669227779	0.745774388	0.709872723
2840	0.765996814	0.75041312	0.748	0.745053411	0.749904156	0.741676152	0.67083317	0.747686088	0.71175766
2850	0.76745826	0.752225101	0.75	0.74646759	0.751863241	0.743568599	0.673230827	0.749527693	0.713632941
2860	0.769550502	0.754117608	0.752	0.748386323	0.753748417	0.745461524	0.67477864	0.751530647	0.715508342
2870	0.771380424	0.756051779	0.754	0.750488162	0.755601704	0.747318089	0.676783919	0.753372669	0.717351854
2880	0.772978783	0.757915974	0.756	0.752003372	0.757550657	0.749173343	0.678697228	0.755206347	0.719179034
2890	0.775089622	0.759784579	0.758	0.754287601	0.759382963	0.751021743	0.680421591	0.757137895	0.721005976
2900	0.776720822	0.761653423	0.76	0.755808711	0.761233211	0.752859175	0.682667673	0.758938909	0.722838044
2910	0.778778911	0.763542891	0.762	0.758105576	0.763155818	0.754688323	0.684279323	0.760764778	0.72469157
2920	0.780321598	0.765299141	0.763	0.759509861	0.764917672	0.756545842	0.686622202	0.762756646	0.726552665
2930	0.782552838	0.76705426	0.765	0.76189518	0.766662955	0.758363664	0.688199282	0.764474392	0.728379011
2940	0.784042716	0.768934429	0.767	0.763239741	0.768605471	0.760136962	0.690188289	0.766223073	0.730191231
2950	0.786047876	0.770689011	0.769	0.76545316	0.770331204	0.761886716	0.691996157	0.768057406	0.731994987
2960	0.787553847	0.772445679	0.771	0.767046034	0.772099733	0.763633549	0.693734348	0.769835114	0.733810961
2970	0.789693773	0.774322212	0.772	0.768895864	0.773917556	0.765389681	0.695824385	0.771628737	0.735615611
2980	0.790989876	0.775999427	0.774	0.770632446	0.775650084	0.767162025	0.697411776	0.773356259	0.737393975
2990	0.792962253	0.777811766	0.776	0.772301733	0.777459621	0.768929183	0.699674487	0.775147676	0.739121497
3000	0.794678092	0.77962631	0.778	0.77421689	0.77922529	0.770706177	0.701105058	0.776878238	0.740845144
3010	0.796077728	0.781236708	0.78	0.775779426	0.780926406	0.772490025	0.703191519	0.778632581	0.742592514
3020	0.798155665	0.782922328	0.781	0.778013289	0.782550871	0.77420032	0.704961002	0.780418158	0.744332552
3030	0.799522758	0.784683228	0.783	0.779498577	0.784286916	0.775906622	0.706861556	0.781974316	0.746093273
3040	0.801719189	0.786435068	0.785	0.781501889	0.786118269	0.777610719	0.708897173	0.783678949	0.747836292
3050	0.80296272	0.788032413	0.786	0.782991409	0.787694812	0.779300511	0.710362136	0.785514832	0.749558389
3060	0.804899871	0.789702237	0.788	0.785106957	0.789355397	0.781004369	0.712798476	0.787095904	0.751244426
3070	0.806585014	0.791505992	0.79	0.786421776	0.791146517	0.782679915	0.714052916	0.788740754	0.752937555
3080	0.80810219	0.793088734	0.792	0.788087428	0.79273957	0.784348488	0.716031849	0.790420532	0.754638553
3090	0.809815586	0.794830799	0.793	0.790078938	0.794443011	0.786030114	0.7177912	0.792133152	0.756329715
3100	0.811304867	0.796553135	0.795	0.791212499	0.796149969	0.787709475	0.719257534	0.793718696	0.758074522
3110	0.81322962	0.79806608	0.797	0.793393433	0.797750294	0.789389491	0.721575737	0.795449972	0.759788632
3120	0.814701259	0.799631298	0.798	0.794723809	0.799280107	0.7910496	0.722898841	0.79716444	0.761467159
3130	0.816446424	0.801406443	0.8	0.7966187	0.800957203	0.792674839	0.725242972	0.798615992	0.763134122
3140	0.817841589	0.803134203	0.802	0.798164189	0.802836478	0.794295311	0.726604879	0.800236285	0.764784396
3150	0.819757521	0.804541588	0.803	0.799513161	0.804201007	0.795890987	0.728188157	0.802101791	0.7664271
3160	0.821023881	0.806131721	0.805	0.801659167	0.805740714	0.797471523	0.730166554	0.803631604	0.768070638
3170	0.822446525	0.808085203	0.806	0.802898765	0.807578743	0.79908365	0.731595993	0.805057347	0.769719481
3180	0.824302554	0.809510589	0.808	0.804677367	0.80921936	0.800673366	0.733831346	0.806721628	0.771363616
3190	0.825637937	0.810949922	0.809	0.806285262	0.81061554	0.802275002	0.734975278	0.808590591	0.772971511
3200	0.827446103	0.812526584	0.811	0.808142602	0.812110722	0.803868651	0.736667216	0.809931934	0.774578512
3210	0.828690648	0.814282417	0.813	0.809480429	0.81394428	0.805462062	0.738624513	0.811401069	0.776179552
3220	0.830203116	0.815690517	0.814	0.811023057	0.815418065	0.807039678	0.73975873	0.813104212	0.777780592
3230	0.831879556	0.817122757	0.816	0.812761784	0.816788912	0.808592618	0.74205476	0.814747095	0.779373229
3240	0.833140254	0.818905652	0.817	0.814230502	0.818363786	0.810138285	0.743252575	0.816073179	0.780980408
3250	0.834964156	0.820346773	0.819	0.81605947	0.820034087	0.811677814	0.744592011	0.817534506	0.782542348
3260	0.836096823	0.821777403	0.82	0.817246497	0.821460366	0.813174307	0.746718705	0.819343805	0.784106016
3270	0.837708473	0.823204815	0.822	0.81896764	0.822873831	0.814660609	0.748045027	0.820752263	0.785639524
3280	0.839262903	0.824844182	0.823	0.82050854	0.824531734	0.816159487	0.750150681	0.822157919	0.787172973
3290	0.840358913	0.826283813	0.825	0.821733177	0.825983346	0.817640305	0.75134033	0.823602557	0.788706481
3300	0.842550814	0.827755153	0.826	0.823557973	0.827407956	0.819160581	0.752683997	0.825238228	0.790237248
3310	0.84358269	0.829273701	0.828	0.824827969	0.828892529	0.820655465	0.754872799	0.826644063	0.791770339
3320	0.844776988	0.830815971	0.829	0.826488197	0.830483496	0.822145522	0.755867958	0.828085065	0.793270528
3330	0.846788228	0.832204163	0.831	0.827875078	0.831890464	0.82365042	0.75745368	0.829646289	0.794797659
3340	0.847661912	0.83360076	0.832	0.829115212	0.833255112	0.825131118	0.759331405	0.831111372	0.796306431
3350	0.848990202	0.835154414	0.834	0.831021845	0.83472234	0.826591671	0.760488153	0.832462251	0.797819972
3360	0.85087049	0.836630881	0.835	0.832149923	0.836301208	0.828057468	0.762456775	0.833846033	0.799299598
3370	0.851846337	0.838038206	0.836	0.833544195	0.837707698	0.829492927	0.763685226	0.835477293	0.800802052
3380	0.853660226	0.839425385	0.838	0.835106313	0.839067698	0.830923617	0.765101731	0.836870253	0.802287638
3390	0.854777038	0.840895057	0.839	0.8362481	0.840480745	0.832361519	0.766999841	0.838235736	0.803787231
3400	0.855947554	0.84234935	0.841	0.838320196	0.842028677	0.833794236	0.768073916	0.839621544	0.805276573
3410	0.857835352	0.843717158	0.842	0.839292169	0.843392193	0.835214794	0.769858122	0.841164291	0.806757092
3420	0.858764052	0.845088601	0.843	0.840362072	0.844745398	0.836584032	0.771474242	0.842527092	0.808220744
3430	0.860085189	0.846582174	0.845	0.84253186	0.846176445	0.837965727	0.772559285	0.843861818	0.809659481
3440	0.861685514	0.848036587	0.846	0.843513608	0.847735226	0.839294136	0.774395347	0.845225871	0.811072826
3450	0.862648427	0.849294901	0.847	0.84465903	0.848997533	0.84064281	0.775748849	0.846766412	0.812454343
3460	0.864343286	0.850542128	0.849	0.846596897	0.85019201	0.842025936	0.777030706	0.848172545	0.813877583
3470	0.865647495	0.852056682	0.85	0.847544551	0.851616979	0.843417883	0.778779387	0.849428356	0.815275133
3480	0.86644125	0.85358876	0.851	0.848794758	0.853295207	0.844756126	0.779982746	0.850677311	0.81667316
3490	0.868040085	0.854828715	0.853	0.850622773	0.85451448	0.846109927	0.781418502	0.852208316	0.818063498
3500	0.869342804	0.855960906	0.854	0.851653934	0.855663896	0.847471654	0.7830562	0.853719652	0.819460809
3510	0.870393932	0.85727787	0.855	0.85322237	0.856865287	0.848819971	0.784240663	0.854941607	0.82084614
3520	0.871943176	0.858880043	0.857	0.854385376	0.858568847	0.850076377	0.785996318	0.856049538	0.822230875
3530	0.87304318	0.860119462	0.858	0.855542064	0.859786153	0.85135138	0.787250221	0.857358515	0.823597372
3540	0.87431401	0.861337483	0.859	0.857427776	0.861012161	0.852670968	0.788726032	0.858923376	0.824967921
3550	0.875654697	0.862532258	0.86	0.858318746	0.862179339	0.85399276	0.790338695	0.860205889	0.826321363
3560	0.876840532	0.864153624	0.862	0.859310448	0.863667667	0.855287015	0.791377902	0.861418784	0.827625215
3570	0.878448844	0.865344107	0.863	0.861211479	0.864977777	0.856576622	0.792732298	0.862589657	0.828940213
3580	0.879470825	0.866607666	0.864	0.862052858	0.866245329	0.857858896	0.794492006	0.864183545	0.830273747
3590	0.880453348	0.867784083	0.866	0.863148808	0.867452562	0.859131455	0.795456767	0.865372956	0.831548929
3600	0.882016242	0.86905092	0.867	0.864919484	0.86860007	0.860447764	0.796783328	0.866582215	0.832835853
3610	0.882912576	0.870357871	0.868	0.865910292	0.870013773	0.86161685	0.7984038	0.867796302	0.834175527
3620	0.884023905	0.871571302	0.869	0.866878033	0.871235967	0.862856567	0.799467146	0.869026542	0.835525453
3630	0.885459781	0.872695029	0.87	0.868405402	0.872390687	0.864062488	0.80103457	0.870356977	0.836796939
3640	0.886431217	0.873904705	0.872	0.869612277	0.873549223	0.865330756	0.80247879	0.871602237	0.838104308
3650	0.887226284	0.875220478	0.873	0.870888114	0.874865353	0.866578639	0.80349493	0.872748435	0.839373708
3660	0.888482332	0.876296937	0.874	0.872065067	0.875967383	0.867793143	0.805187106	0.873896956	0.840574086
3670	0.890028834	0.877427042	0.875	0.873155117	0.877124906	0.868927538	0.806546807	0.875245392	0.841792822
3680	0.890858233	0.878484964	0.876	0.874731898	0.878184378	0.870165169	0.807560265	0.876253724	0.843101561
3690	0.891765356	0.879734874	0.878	0.87561208	0.879369318	0.871354282	0.80906707	0.877418756	0.844388068
3700	0.893725097	0.881042957	0.879	0.876776993	0.880789936	0.872530222	0.810223341	0.878503561	0.845615029
3710	0.894414902	0.882215023	0.88	0.878367722	0.881866992	0.873730004	0.8115049	0.879711747	0.846897066
3720	0.895144582	0.883380771	0.881	0.879280984	0.883073986	0.874888003	0.81313026	0.881055057	0.848114789
3730	0.896583915	0.884398758	0.882	0.880140126	0.884082019	0.876056314	0.814203918	0.882170558	0.849307537
3740	0.897917032	0.885621428	0.883	0.88154608	0.885225773	0.877221704	0.815454364	0.883344829	0.850495815
3750	0.898795605	0.886834025	0.884	0.882694602	0.886561155	0.878402591	0.81687957	0.884348392	0.851732612
3760	0.899995923	0.887957394	0.886	0.883722842	0.88762486	0.879521012	0.817993104	0.885488987	0.852938771
3770	0.901101351	0.88912195	0.887	0.884783447	0.888808072	0.880654454	0.819430649	0.886771798	0.854178011
3780	0.901919305	0.890018642	0.888	0.886201501	0.889731824	0.881761551	0.82088089	0.887828231	0.855328083
3790	0.903394878	0.891063154	0.889	0.886924267	0.890670717	0.882919133	0.821834922	0.888996542	0.856523573
3800	0.904311061	0.892280042	0.89	0.887936771	0.891985893	0.884002864	0.823301971	0.889890373	0.857711315
3810	0.905224025	0.893265724	0.891	0.889637291	0.892935157	0.885124445	0.824835122	0.890855551	0.858946919
3820	0.906349778	0.894408226	0.892	0.890539467	0.894054592	0.886217177	0.825815141	0.892153502	0.860108733
3830	0.907090902	0.895424604	0.893	0.89128387	0.895074427	0.887259603	0.827248216	0.893114805	0.861202002
3840	0.908039927	0.896496594	0.894	0.892326057	0.896115661	0.888393402	0.82853061	0.894256651	0.862431169
3850	0.909482419	0.897703707	0.895	0.894077897	0.89743048	0.889455616	0.829508126	0.895286441	0.863587677
3860	0.910125852	0.898712158	0.896	0.894683897	0.898424029	0.890506923	0.83089304	0.89630425	0.86473912
3870	0.910918057	0.899828672	0.897	0.895506382	0.899472892	0.891618013	0.832255363	0.897595704	0.865861833
3880	0.911803663	0.900817931	0.898	0.897198439	0.900481999	0.892689586	0.833275378	0.898589134	0.867034554
3890	0.913145304	0.901808858	0.899	0.898181736	0.901453555	0.893669784	0.834425211	0.899626195	0.868139029
3900	0.913993776	0.903015494	0.9	0.898939073	0.902602315	0.89473772	0.835929394	0.900631249	0.869281769
3910	0.91479212	0.903894305	0.901	0.900155425	0.903555453	0.895837784	0.836990416	0.901607513	0.870379269
3920	0.915620565	0.904868722	0.902	0.901191831	0.904522061	0.896825552	0.838252425	0.902797103	0.871469438
3930	0.917034268	0.905835748	0.903	0.9019382	0.905562818	0.89784652	0.839825153	0.90370214	0.872620702
3940	0.917915761	0.906651318	0.904	0.903155506	0.906383634	0.898887098	0.84059912	0.90466994	0.873714745
3950	0.918785274	0.907758653	0.905	0.904296279	0.907281339	0.899846375	0.841602743	0.905706704	0.874760151
3960	0.919799685	0.90865308	0.906	0.905110121	0.908414364	0.900895357	0.843535185	0.906549335	0.875866234
3970	0.920802832	0.909458458	0.907	0.906273305	0.909150958	0.901881456	0.844322205	0.907434404	0.876958311
3980	0.921444833	0.910502136	0.908	0.906957567	0.910091281	0.902865171	0.845185697	0.908525705	0.878002107
3990	0.922075689	0.911418796	0.909	0.907816827	0.911092699	0.903853834	0.846655667	0.909293652	0.879066825
4000	0.923058867	0.912260175	0.91	0.909045577	0.911976099	0.904861748	0.84784776	0.910238147	0.880135596
4010	0.924163461	0.913339794	0.911	0.90992707	0.912911773	0.9058128	0.848602355	0.911242783	0.881181479
4020	0.924937785	0.914047837	0.912	0.910668671	0.913765013	0.906802058	0.849748254	0.912105799	0.882232606
4030	0.92567426	0.914910316	0.913	0.911362767	0.914558232	0.907746017	0.851333499	0.913075387	0.88328886
4040	0.926406264	0.916088879	0.914	0.912699282	0.91568923	0.90871954	0.852175653	0.913876534	0.884283364
4050	0.927644372	0.916946113	0.915	0.913544536	0.916659772	0.909673691	0.853025734	0.914710104	0.885336041
4060	0.92840296	0.917726755	0.916	0.914291263	0.917423725	0.910620511	0.854661286	0.91585958	0.886335433
4070	0.929222345	0.918679655	0.917	0.915021062	0.91845572	0.911535144	0.85547924	0.916770875	0.887381196
4080	0.930025101	0.919332623	0.918	0.916049123	0.91907841	0.912472129	0.856414795	0.91753298	0.888436317
4090	0.931191623	0.920203388	0.919	0.917283595	0.91984427	0.913394392	0.857927203	0.918585062	0.889437795
4100	0.931803107	0.921270192	0.919	0.918173254	0.920835912	0.914324701	0.858842492	0.919182122	0.890432298
4110	0.932406902	0.922093034	0.92	0.918949485	0.921755135	0.915223598	0.859567761	0.919955671	0.891478717
4120	0.93307507	0.9229002	0.921	0.920098662	0.922535956	0.916150331	0.86063838	0.920927286	0.892466545
4130	0.934167624	0.923784196	0.922	0.920880139	0.923584521	0.917049229	0.862154007	0.921824455	0.89344579
4140	0.934629321	0.924380898	0.923	0.921500623	0.924122036	0.917993784	0.862921357	0.9226138	0.894474506
4150	0.935234964	0.925134659	0.924	0.922108948	0.924775779	0.918819726	0.863827109	0.92365855	0.895429492
4160	0.936018586	0.926081955	0.925	0.923085213	0.925677359	0.91973573	0.865409076	0.924189329	0.896412849
4170	0.936655462	0.926947892	0.926	0.924140394	0.926587701	0.920547128	0.86633265	0.924855947	0.89743048
4180	0.937502444	0.927769661	0.926	0.924887359	0.927399457	0.921458364	0.866972566	0.925750434	0.898358524
4190	0.938589215	0.928643465	0.927	0.925597429	0.928345323	0.922307312	0.868310273	0.92667675	0.899330139
4200	0.939331472	0.9292081	0.928	0.926273704	0.928942621	0.923198283	0.869337857	0.92747587	0.900302708
4210	0.939975023	0.929821193	0.929	0.927502155	0.92952168	0.924030542	0.870328546	0.928410888	0.90118134
4220	0.940546989	0.930668235	0.93	0.92822063	0.930192649	0.924867094	0.871240139	0.929003119	0.902135909
4230	0.941372395	0.931407094	0.93	0.929012418	0.931047022	0.925717175	0.87246722	0.929585695	0.903103292
4240	0.942146897	0.932351291	0.931	0.92971313	0.931815982	0.926515758	0.87328887	0.930269122	0.903969765
4250	0.942829311	0.933518648	0.932	0.93085748	0.932805717	0.927359343	0.874271572	0.931114674	0.904933572
4260	0.943668485	0.934181213	0.933	0.931526244	0.933825791	0.928181589	0.875671446	0.931908965	0.905847192
4270	0.94447881	0.934802353	0.934	0.932110786	0.934470117	0.928974986	0.876375437	0.932888269	0.906750977
4280	0.945120692	0.935421169	0.935	0.932684004	0.935076833	0.929807961	0.877245009	0.933895528	0.90764612
4290	0.946007907	0.936255872	0.935	0.933522582	0.935750186	0.930566311	0.878284633	0.934538007	0.908543646
4300	0.946730554	0.936861873	0.936	0.934348226	0.936548054	0.931377828	0.879584551	0.93513602	0.909417331
4310	0.947251797	0.937650442	0.937	0.934824228	0.937222481	0.932159662	0.880283475	0.935813427	0.910324395
4320	0.947852969	0.938581169	0.938	0.935493708	0.938025296	0.932962775	0.880948961	0.936585009	0.91116631
4330	0.948516488	0.939185143	0.938	0.936190128	0.938872099	0.933692873	0.88196224	0.937266886	0.912058234
4340	0.949005067	0.939800858	0.939	0.93673265	0.939465463	0.934499979	0.883099675	0.93807894	0.912922025
4350	0.949728906	0.940559983	0.94	0.937669456	0.940141618	0.93524611	0.883862376	0.938911617	0.913795829
4360	0.950364828	0.941545546	0.941	0.938585103	0.940998316	0.935983658	0.884654343	0.939508498	0.914668977
4370	0.950955153	0.942177653	0.941	0.939289391	0.941830754	0.936753452	0.885455489	0.940187216	0.91549927
4380	0.951761603	0.942934871	0.942	0.939912736	0.942480087	0.937499821	0.886735797	0.941044927	0.916371942
4390	0.952434599	0.943751097	0.943	0.940455079	0.943258941	0.938228548	0.887282729	0.941859543	0.917169869
4400	0.953027368	0.944147825	0.943	0.941127241	0.943922937	0.939012289	0.887953877	0.942511737	0.918037593
4410	0.95397079	0.944569111	0.944	0.941949904	0.944321036	0.939703226	0.888874054	0.943282843	0.918837786
4420	0.954464436	0.945087135	0.945	0.942545116	0.944774806	0.940469742	0.890415132	0.943942726	0.919677794
4430	0.955016732	0.945909858	0.946	0.943350613	0.945382118	0.941141188	0.890973449	0.944339395	0.920486391
4440	0.955677867	0.946481705	0.946	0.944153368	0.946198761	0.941911817	0.891471684	0.944793046	0.921310425
4450	0.956301689	0.94699055	0.947	0.944848835	0.946683347	0.942502379	0.892132699	0.945410728	0.922095478
4460	0.956790149	0.947862387	0.948	0.945473671	0.947257221	0.943273842	0.893347979	0.946209908	0.92290622
4470	0.957464397	0.948370039	0.948	0.946402252	0.948103368	0.943915069	0.894524813	0.946691096	0.923704326
4480	0.958150327	0.94907105	0.949	0.946948767	0.948634803	0.944602072	0.895041287	0.947262943	0.924504757
4490	0.958688319	0.949593246	0.95	0.947432935	0.949278474	0.945291221	0.895746291	0.948107481	0.92528832
4500	0.959351063	0.950246751	0.95	0.948060513	0.949783504	0.945966721	0.896906137	0.948623121	0.926098824
4510	0.96003294	0.950854063	0.951	0.948649883	0.950459242	0.946635962	0.898033738	0.949281275	0.926852465
4520	0.960729659	0.951645255	0.952	0.949091911	0.951084733	0.947329819	0.898752928	0.949795961	0.927592576
4530	0.961243927	0.952153921	0.952	0.94996649	0.951776683	0.947914302	0.899454534	0.950470269	0.928379893
4540	0.962051809	0.952898324	0.953	0.950394154	0.952345133	0.9485901	0.900607109	0.951103985	0.92906636
4550	0.962357163	0.953881145	0.954	0.950982988	0.953305721	0.949265361	0.901326716	0.951804042	0.929878473
4560	0.962670505	0.954547703	0.954	0.951753259	0.954076767	0.949892163	0.902071774	0.95238775	0.930547416
4570	0.963113785	0.95517832	0.955	0.952400148	0.954740465	0.950551033	0.903069794	0.953337908	0.931372583
4580	0.963805139	0.955615461	0.955	0.952950418	0.955313563	0.951138139	0.904091656	0.954113364	0.93202132
4590	0.964310706	0.956064284	0.956	0.953889132	0.955717564	0.95187062	0.904709339	0.954764962	0.932821453
4600	0.965007544	0.956674457	0.957	0.954346716	0.956182361	0.952449083	0.905433893	0.955332637	0.933497727
4610	0.965712368	0.957486689	0.957	0.954805195	0.956885219	0.953069448	0.906468987	0.955732107	0.934309185
4620	0.966106653	0.957961261	0.958	0.95538342	0.95761019	0.953704953	0.907051206	0.956194758	0.934968412
4630	0.966540098	0.958494306	0.958	0.956001997	0.958083689	0.954301119	0.907718122	0.956885517	0.935774207
4640	0.967010617	0.959352553	0.959	0.956540465	0.958720624	0.955003917	0.908561826	0.957615793	0.936362505
4650	0.967438757	0.95972681	0.96	0.957001507	0.959456921	0.955497563	0.909937978	0.958103418	0.937145948
4660	0.967908204	0.96009779	0.96	0.957842708	0.959832966	0.956076741	0.910483479	0.958731055	0.937786818
4670	0.968587816	0.960712433	0.961	0.958289385	0.960276425	0.956729114	0.911105692	0.959458649	0.938524127
4680	0.969169676	0.961229861	0.961	0.958797693	0.960854292	0.957220078	0.911674559	0.959819078	0.939227045
4690	0.969728112	0.961671412	0.962	0.959447145	0.961217046	0.95785147	0.912464321	0.960227668	0.939898312
4700	0.970181346	0.962289631	0.962	0.960090339	0.961724222	0.958453298	0.913638711	0.96084708	0.940639734
4710	0.970422566	0.963026822	0.963	0.960752249	0.962446749	0.958941817	0.914271355	0.961277664	0.941210389
4720	0.970669031	0.963447869	0.964	0.961268485	0.963100493	0.959573567	0.914878547	0.961757898	0.941974521
4730	0.971016467	0.963914633	0.964	0.96202898	0.963534117	0.960142434	0.91545099	0.962441027	0.942590415
4740	0.971536338	0.964459538	0.965	0.962305248	0.964087725	0.960674584	0.91625309	0.963093042	0.943317175
4750	0.972062647	0.964805782	0.965	0.96259737	0.964535177	0.961232543	0.917360008	0.963522017	0.943968117
4760	0.972513378	0.965359688	0.966	0.963005841	0.964961946	0.961784244	0.918042779	0.964053571	0.944646001
4770	0.972906113	0.966117501	0.966	0.963642597	0.965514421	0.962366164	0.918686807	0.964506567	0.945306301
4780	0.973436296	0.966717064	0.967	0.964159906	0.966276765	0.962845981	0.919362605	0.964904964	0.945905745
4790	0.973999083	0.9671157	0.967	0.964655101	0.966766536	0.963420033	0.92045629	0.965468705	0.946612298
4800	0.974731565	0.967528224	0.968	0.96541369	0.967125118	0.963933706	0.920981884	0.966254473	0.947210014
4810	0.975005031	0.96817863	0.968	0.965865612	0.967506349	0.964415431	0.92157799	0.966762304	0.947859347
4820	0.97531426	0.968548298	0.969	0.966224253	0.968145132	0.96497494	0.922143281	0.967131197	0.948508322
4830	0.975596011	0.968987823	0.969	0.966662943	0.968540847	0.965463877	0.922789991	0.967521846	0.949082613
4840	0.976006985	0.969851315	0.97	0.96710217	0.968999863	0.965908647	0.924030781	0.968184412	0.949698508
4850	0.97649169	0.97020936	0.97	0.96749562	0.969832659	0.966446579	0.924619019	0.968547404	0.950306892
4860	0.976945519	0.970452905	0.971	0.967967033	0.970192254	0.966962397	0.925217748	0.969004452	0.950923562
4870	0.977237582	0.970699191	0.971	0.968617916	0.970440805	0.967414498	0.925789237	0.969840646	0.951540053
4880	0.977483869	0.971031129	0.971	0.969159603	0.97068876	0.967921019	0.926378012	0.97019887	0.95216006
4890	0.977955699	0.9716236	0.972	0.969675064	0.971037507	0.968442321	0.927372575	0.970443726	0.952724159
4900	0.978637457	0.972148716	0.972	0.970154643	0.97162807	0.968866944	0.928092539	0.970694482	0.953307569
4910	0.979248762	0.972743273	0.973	0.970378995	0.972058892	0.969341993	0.92875278	0.971041858	0.953881621
4920	0.979518831	0.973384798	0.973	0.970616698	0.972617447	0.969809592	0.929413319	0.971637309	0.954444826
4930	0.979831517	0.973940015	0.974	0.97092241	0.973333478	0.970280766	0.930090368	0.972088933	0.955088079
4940	0.98011905	0.974242449	0.974	0.971368253	0.97394067	0.970738232	0.931219995	0.972715259	0.955553234
4950	0.980315864	0.974628627	0.975	0.971865594	0.974312663	0.971182168	0.931653738	0.973324299	0.956127048
4960	0.980605006	0.975205362	0.975	0.972311318	0.974767387	0.971557677	0.932138264	0.973919928	0.956747591
4970	0.981033027	0.975525916	0.975	0.972673774	0.975333333	0.972079933	0.932625592	0.974238992	0.95720154
4980	0.981464207	0.975914001	0.976	0.973063111	0.975571156	0.972540021	0.933185101	0.974672973	0.957821548
4990	0.981715083	0.976316512	0.976	0.973598182	0.975913405	0.972906172	0.934203982	0.975289345	0.958370209
5000	0.981921256	0.976650715	0.977	0.974117577	0.97629112	0.973340452	0.934625506	0.975539923	0.958850205
5010	0.98228693	0.977059782	0.977	0.974768937	0.976587892	0.973830521	0.935085952	0.97588563	0.959423482
5020	0.982931137	0.97742945	0.977	0.975032508	0.977012217	0.97420305	0.935668826	0.976275146	0.95996964
5030	0.983217955	0.977881372	0.978	0.97530961	0.977397084	0.974610865	0.936386228	0.976574004	0.960463345
5040	0.983421564	0.978115976	0.978	0.975556552	0.977854013	0.975105345	0.936973155	0.97699523	0.961006343
5050	0.983576298	0.978402138	0.979	0.975919604	0.978094816	0.975494087	0.937547565	0.977373183	0.961570382
5060	0.98375839	0.978910923	0.979	0.976359248	0.978367984	0.975806355	0.938579619	0.977832377	0.962027431
5070	0.983962595	0.979420006	0.979	0.976822197	0.978816628	0.976250231	0.939212501	0.978074253	0.962553918
5080	0.984293044	0.979814827	0.98	0.97713834	0.97931987	0.976668179	0.939811647	0.978347123	0.963091254
5090	0.98468715	0.980465829	0.98	0.977362394	0.979772627	0.977005422	0.940399528	0.978787363	0.963615656
5100	0.985024095	0.980810046	0.981	0.97763586	0.980411589	0.977349341	0.940886676	0.979296148	0.96405077
5110	0.985345781	0.981135607	0.981	0.978224576	0.980871499	0.977795303	0.941419721	0.97973907	0.964560747
5120	0.985627592	0.981485844	0.981	0.978862047	0.981191516	0.97820133	0.942215979	0.980358601	0.965106606
5130	0.986171961	0.981835306	0.982	0.97931397	0.981488764	0.978513539	0.9426893	0.980782151	0.965532124
5140	0.987006605	0.982247353	0.982	0.9795838	0.981790066	0.978887856	0.943280339	0.981117427	0.965971291
5150	0.987395108	0.982467234	0.982	0.979883909	0.982195675	0.979307115	0.943935633	0.98145479	0.96650362
5160	0.9876917	0.982690692	0.983	0.98013854	0.982441604	0.979612768	0.944566667	0.981752336	0.966966569
5170	0.987919569	0.983012259	0.983	0.980313241	0.982648611	0.979979455	0.945075512	0.982166946	0.967390418
5180	0.988105536	0.983582377	0.983	0.980572879	0.982923627	0.980296135	0.945564985	0.982422352	0.967901587
5190	0.988487005	0.983825088	0.984	0.980951071	0.983450353	0.980723202	0.946409881	0.982629299	0.968381345
5200	0.988771796	0.984070718	0.984	0.981389701	0.983797848	0.980990767	0.946890354	0.982903421	0.968818367
5210	0.988981545	0.984462738	0.984	0.981649339	0.984044611	0.981327832	0.947382867	0.983430266	0.969261348
5220	0.989457369	0.984859407	0.984	0.98181808	0.984347761	0.981688797	0.94788444	0.983767271	0.969690382
5230	0.989527881	0.985227466	0.985	0.982061505	0.984888256	0.982064724	0.948467851	0.98400861	0.97011447
5240	0.989628255	0.985837162	0.985	0.982523978	0.985191524	0.982336223	0.948958993	0.984300554	0.970618665
5250	0.989749968	0.986056864	0.985	0.983027101	0.985670149	0.982637584	0.949392021	0.984810054	0.971053421
5260	0.989859462	0.98627609	0.986	0.983278692	0.986014903	0.982987225	0.950113952	0.985128701	0.97139591
5270	0.989980161	0.986436665	0.986	0.983443439	0.986250699	0.983332932	0.950684726	0.985630155	0.971812844
5280	0.990099788	0.986580372	0.986	0.983588696	0.986433744	0.983617663	0.951176405	0.985984445	0.972318351
5290	0.990225792	0.986770153	0.987	0.983754814	0.986563027	0.983863056	0.951763451	0.986221671	0.97270304
5300	0.99037981	0.987067044	0.987	0.98393333	0.986740351	0.984200478	0.952334583	0.986407161	0.97306031
5310	0.990574956	0.987441659	0.987	0.984196663	0.986986935	0.984547079	0.952858686	0.986538291	0.97353518
5320	0.990917325	0.987714946	0.987	0.984547913	0.987418711	0.984865248	0.953303277	0.986712396	0.973932385
5330	0.991260588	0.988105774	0.988	0.984846592	0.987763107	0.98508358	0.953885913	0.986951768	0.974291682
5340	0.991685808	0.988518536	0.988	0.985151291	0.988102853	0.98535502	0.95454812	0.98736304	0.974710226
5350	0.99211973	0.988883436	0.988	0.985430717	0.98840493	0.985678256	0.954988062	0.987682521	0.975192189
5360	0.992696285	0.989063442	0.988	0.985672891	0.988807857	0.986062825	0.955484152	0.988023579	0.975535095
5370	0.993163586	0.989277482	0.989	0.98621136	0.989014208	0.98629123	0.956033349	0.988368154	0.97583133
5380	0.993541479	0.989691556	0.989	0.987024426	0.989198506	0.986503839	0.956613541	0.988779366	0.976274669
5390	0.993629098	0.989937782	0.989	0.987368286	0.989484727	0.986783445	0.957134724	0.988992214	0.976668954
5400	0.993761837	0.990228653	0.989	0.987633348	0.989895225	0.987092614	0.957608044	0.989177644	0.976991415
5410	0.993908584	0.99068743	0.99	0.987845123	0.990104318	0.987394392	0.958471835	0.989459217	0.977334976
5420	0.994041741	0.990872145	0.99	0.988011062	0.990605593	0.987617135	0.958897293	0.989870965	0.977751195
5430	0.994164228	0.991012633	0.99	0.988245547	0.990853071	0.987854958	0.959374607	0.990072787	0.97814399
5440	0.994280517	0.991121709	0.99	0.988624096	0.990990877	0.988117278	0.959837854	0.990557313	0.978464723
5450	0.994380951	0.991257608	0.991	0.988803864	0.991101801	0.988384247	0.960392237	0.990818501	0.978766501
5460	0.994496047	0.991432667	0.991	0.988986433	0.991230011	0.988608897	0.960942149	0.990959287	0.979179084
5470	0.994602203	0.991732836	0.991	0.989394724	0.991391718	0.98883462	0.961401045	0.991076648	0.979499221
5480	0.994703412	0.991991103	0.991	0.989530683	0.991649449	0.989118934	0.961776197	0.991199434	0.979830027
5490	0.994818091	0.992202222	0.992	0.989613414	0.991985679	0.989387453	0.962399662	0.991352975	0.98016572
5500	0.994979918	0.992450655	0.992	0.98972106	0.992192686	0.9895823	0.9627949	0.991580665	0.980525017
5510	0.995221138	0.992774129	0.992	0.989822268	0.992401302	0.989806831	0.963070035	0.991904497	0.980878532
5520	0.995648265	0.993013501	0.992	0.989926517	0.992635548	0.990051866	0.963314056	0.992122769	0.981140137
5530	0.996160448	0.993149757	0.992	0.990039349	0.992946982	0.990318775	0.963575184	0.992347419	0.981499255
5540	0.996500969	0.99333638	0.993	0.990142584	0.993094504	0.990541816	0.963975012	0.992596149	0.981838465
5550	0.996573687	0.99365896	0.993	0.990264833	0.99325794	0.990736723	0.964610755	0.992918611	0.982172549
5560	0.996658444	0.993895888	0.993	0.990411222	0.993493497	0.99096179	0.96509546	0.993073463	0.982435763
5570	0.996741354	0.994072795	0.993	0.990591288	0.993834257	0.991197646	0.965620577	0.993232608	0.982736707
5580	0.996826649	0.994352818	0.994	0.990888715	0.993999839	0.991412759	0.966309726	0.99345541	0.983075738
5590	0.996913791	0.994875193	0.994	0.991166353	0.994223356	0.991621733	0.966705561	0.993800879	0.983424783
5600	0.997011244	0.995273769	0.994	0.991504014	0.994660139	0.991847515	0.967122376	0.993969917	0.983696043
5610	0.997127533	0.995374799	0.994	0.991865575	0.995166659	0.992062867	0.967500091	0.994180083	0.983923733
5620	0.997278094	0.995492876	0.994	0.992246985	0.995389581	0.992262304	0.967809916	0.994567454	0.984252512
5630	0.997485936	0.995593727	0.995	0.992733538	0.995483935	0.992459953	0.968126953	0.995090842	0.984589934
5640	0.997723937	0.995676816	0.995	0.993112683	0.995569527	0.992671847	0.968494117	0.995331705	0.984919667
5650	0.997911334	0.995767474	0.995	0.99347347	0.995645881	0.992902756	0.968988121	0.995440304	0.985125482
5660	0.998026967	0.995866001	0.995	0.993569732	0.995730937	0.993092597	0.969376802	0.995542586	0.98537147
5670	0.998111367	0.995986521	0.995	0.99370259	0.995823622	0.993279874	0.969739616	0.995629251	0.985680819
5680	0.998205662	0.996219933	0.995	0.993842781	0.995930254	0.993483305	0.970244408	0.995714247	0.986007512
5690	0.998327613	0.996387303	0.996	0.993974686	0.996103048	0.993695855	0.970428228	0.995806575	0.986289024
5700	0.998502016	0.996501207	0.996	0.994094908	0.996336102	0.993882537	0.970628023	0.99590981	0.986487627
5710	0.998749554	0.996616006	0.996	0.994203687	0.996454537	0.994064271	0.970857501	0.996057808	0.986741006
5720	0.999036133	0.996782362	0.996	0.994310975	0.996566713	0.994263709	0.971196949	0.996311724	0.98700428
5730	0.999290586	0.997053504	0.996	0.994403362	0.996699512	0.994466186	0.971629143	0.99643302	0.987324953
5740	0.999505162	0.99718374	0.997	0.994509876	0.996978343	0.994639635	0.972085834	0.99654448	0.987571418
5750	0.999736428	0.997310102	0.997	0.994601071	0.997122765	0.994818926	0.972512424	0.996666551	0.987789989
5760	0.999953032	0.997511148	0.997	0.994690239	0.997242153	0.995014727	0.972850621	0.996907473	0.988030374
5770	1	0.997767746	0.997	0.994790614	0.997382641	0.995203137	0.973241448	0.997102141	0.988286853
5780	1	0.997903287	0.997	0.994924366	0.997675359	0.995363533	0.973787904	0.997224331	0.988524377
5790	1	0.998053789	0.997	0.995109975	0.997830391	0.995542228	0.974232852	0.997357786	0.98874861
5800	1	0.998320639	0.997	0.995365739	0.997964442	0.995731235	0.974705517	0.997622192	0.988977134
5810	1	0.998546958	0.998	0.995810807	0.99814564	0.995894074	0.975233853	0.997810721	0.98924768
5820	1	0.998734474	0.998	0.996160686	0.998454094	0.996056855	0.97543782	0.997943997	0.989492953
5830	1	0.999029994	0.998	0.996445775	0.998615205	0.996236503	0.97565645	0.998110592	0.989674032
5840	1	0.999306619	0.998	0.996571779	0.998839438	0.996404052	0.975846589	0.99841392	0.989893854
5850	1	0.999558747	0.998	0.996637881	0.99914819	0.996555865	0.976125121	0.998591483	0.990130544
5860	1	0.999783456	0.998	0.996718228	0.999401987	0.996723533	0.976492941	0.998799443	0.990386426
5870	1	0.999966502	0.998	0.996797383	0.999649048	0.996885777	0.976888776	0.999106526	0.990593374
5880	1	1	0.999	0.996875942	0.999861658	0.99703294	0.977238774	0.999366224	0.990781963
5890	1	1	0.999	0.996958554	1	0.997193456	0.977498293	0.999615192	0.991002381
5900	1	1	0.999	0.99705261	1	0.997347355	0.977777779	0.999830484	0.991226673
5910	1	1	0.999	0.997166216	1	0.997488797	0.978230774	0.999986589	0.991456747
5920	1	1	0.999	0.9973104	1	0.997642457	0.978699684	1	0.991637826
5930	1	1	0.999	0.99749428	1	0.997786641	0.979252577	1	0.991847336
5940	1	1	0.999	0.997693062	1	0.997924328	0.979600012	1	0.99205786
5950	1	1	0.999	0.997857749	1	0.998069346	0.979809046	1	0.992265999
5960	1	1	1	0.997970045	1	0.998201132	0.98003149	1	0.992446601
5970	1	1	1	0.998045683	1	0.99833864	0.980213344	1	0.992649913
5980	1	1	1	0.998119295	1	0.998472452	0.980390966	1	0.992866755
5990	1	1	1	0.998204887	1	0.998598754	0.980633199	1	0.993057847
6000	1	1	1	0.99831301	1	0.998728096	0.980977297	1	0.993227065
6010	1	0.998849213	1	1	1	0.998849213	0.993418813	1	0.993418813
6020	1	0.99897325	1	1	1	0.99897325	0.993620455	1	0.993620455
6030	1	0.999091923	1	1	1	0.999091923	0.99381876	1	0.99381876
6040	1	0.999207735	1	1	1	0.999207735	0.993980706	1	0.993980706
6050	1	0.999319375	1	1	1	0.999319375	0.994166195	1	0.994166195
6060	1	0.999428332	1	1	1	0.999428332	0.994358897	1	0.994358897
6070	1	0.999530673	1	1	1	0.999530673	0.994547546	1	0.994547546

